The Panchromatic Hubble Andromeda Treasury V: Ages and Masses of the Year 1 Stellar Clusters

We present ages and masses for 601 star clusters in M31 from the analysis of the six filter integrated light measurements from near ultraviolet to near infrared wavelengths, made as part of the Panchromatic Hubble Andromeda Treasury (PHAT). We derive the ages and masses using a probabilistic technique, which accounts for the effects of stochastic sampling of the stellar initial mass function. Tests on synthetic data show that this method, in conjunction with the exquisite sensitivity of the PHAT observations and their broad wavelength baseline, provides robust age and mass recovery for clusters ranging from $\sim 10^2 - 2 \times 10^6 M_\odot$. We find that the cluster age distribution is consistent with being uniform over the past $100$ Myr, which suggests a weak effect of cluster disruption within M31. The age distribution of older ($>100$ Myr) clusters fall towards old ages, consistent with a power-law decline of index $-1$, likely from a combination of fading and disruption of the clusters. We find that the mass distribution of the whole sample can be well-described by a single power-law with a spectral index of $-1.9 \pm 0.1$ over the range of $10^3-3 \times 10^5 M_\odot$. However, if we subdivide the sample by galactocentric radius, we find that the age distributions remain unchanged. However, the mass spectral index varies significantly, showing best fit values between $-2.2$ and $-1.8$, with the shallower slope in the highest star formation intensity regions. We explore the robustness of our study to potential systematics and conclude that the cluster mass function may vary with respect to environment.

==> phat-fullcat.csv <==
# PHAT V: Ages and Masses of the Year 1 Stellar Clusters
# =======================================================
# Photometry of clusters is provided in Johnson et al (2012)
#
# PCNUM 	PHAT ID numbers as in Johnson et al. (2012)
# RA 		Right ascension [degree]
# DEC		Right ascension [degree]
#
# Fit estimates are given by <quantity>_<statistics>
#
# Av 		Extinction [mag]
# logA 		log10(age) [yr]
# logM 		log10(mass) [Msun]
#
# best 		represents the triplet which maximize the full posterior
# pXX 		represents the XX-th percentile of the posterior
# cflag 	suspicious fit or cluster CMD from visual CMD inspection [boolean]
#
# .. Johnson et al (2012): "PHAT Stellar Cluster Survey. I. Year 1 Catalog and Integrated Photometry", ApJ, 752, 95 [2012ApJ...752...95J]
# =======================================================
PCNUM,RA,DEC,Av_best,Av_p16,Av_p84,Av_p2.5,Av_p97.5,logA_best,logA_p16,logA_p84,logA_p2.5,logA_p97.5,logM_best,logM_p16,logM_p84,logM_p2.5,logM_p97.5,cflag
1,11.638273629082931,42.193886522809116,0.8999999999999999,0.6,1.2,0.6,1.2,6.752680249241198,6.5376287494579985,6.967731749024398,6.322577249674799,6.967731749024398,3.1837548872720687,2.3579226381432137,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
2,11.637138678181906,42.209935781053936,0.3,0.0,0.6,0.0,0.6,6.5376287494579985,6.322577249674799,6.752680249241198,6.322577249674799,7.182783248807597,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.7343097200246387,0
20,11.630549796851438,42.200630560854655,1.2,0.0,2.6999999999999997,0.0,3.0,8.903195247073192,7.827937748157196,10.193504245772392,7.182783248807597,10.193504245772392,3.4590323036483537,3.1837548872720687,4.009587136400924,2.0826452217669287,4.284864552777209,1
21,11.631591339620426,42.199990987418566,0.3,0.0,0.8999999999999999,0.0,1.2,7.397834748590797,6.107525749891599,8.042989247940394,6.107525749891599,8.042989247940394,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
22,11.63084897169666,42.20165573169042,0.0,0.0,1.2,0.0,3.0,8.903195247073192,8.042989247940394,9.333298246639593,6.752680249241198,9.548349746422792,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.7343097200246387,0
23,11.632591307689847,42.20313995372998,0.3,0.0,0.6,0.0,0.6,7.6128862483739965,7.397834748590797,8.042989247940394,7.182783248807597,8.258040747723594,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
25,11.6224677492479,42.20672933401154,1.5,0.0,2.4,0.0,2.6999999999999997,7.397834748590797,6.5376287494579985,8.473092247506795,6.107525749891599,8.903195247073192,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
26,11.635405870152972,42.21532196176538,0.0,0.0,0.3,0.0,0.6,8.258040747723594,8.042989247940394,8.473092247506795,8.042989247940394,8.688143747289995,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
27,11.618903467787714,42.22173108731208,0.0,0.0,0.3,0.0,0.6,9.548349746422792,9.333298246639593,9.76340124620599,9.333298246639593,9.76340124620599,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
28,11.60095533850154,42.21959430763415,1.2,0.0,2.1,0.0,2.6999999999999997,7.827937748157196,7.182783248807597,8.473092247506795,6.107525749891599,8.688143747289995,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
29,11.628269512676777,42.22423427109726,0.0,0.0,0.3,0.0,0.3,8.473092247506795,8.258040747723594,8.688143747289995,8.258040747723594,8.688143747289995,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
34,11.594555209636155,42.198439070444834,0.3,0.0,1.5,0.0,2.4,8.688143747289995,8.042989247940394,9.118246746856393,7.397834748590797,9.333298246639593,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
35,11.621809498077065,42.20984280953502,0.8999999999999999,0.6,1.2,0.6,1.2,6.967731749024398,6.5376287494579985,7.182783248807597,6.5376287494579985,7.182783248807597,2.0826452217669287,1.8073678053906437,2.6332000545194987,1.532090389014359,2.6332000545194987,0
57,11.58534503878836,42.205297612402155,0.3,0.0,0.6,0.0,0.6,7.6128862483739965,7.397834748590797,7.827937748157196,7.397834748590797,7.827937748157196,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.1837548872720687,0
63,11.640191056703028,42.1568669027019,0.6,0.0,2.1,0.0,3.0,9.118246746856393,8.042989247940394,10.193504245772392,6.967731749024398,10.193504245772392,3.1837548872720687,2.9084774708957837,3.7343097200246387,1.532090389014359,4.009587136400924,0
65,11.650393452303895,42.16282271445874,0.6,0.0,0.8999999999999999,0.0,0.8999999999999999,7.182783248807597,6.107525749891599,7.6128862483739965,6.107525749891599,7.827937748157196,2.9084774708957837,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
66,11.651295313754863,42.17133374958816,0.0,0.0,0.3,0.0,0.3,8.688143747289995,8.473092247506795,8.903195247073192,8.258040747723594,8.903195247073192,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
67,11.626448784970563,42.166056318284625,0.3,0.0,0.6,0.0,0.8999999999999999,8.258040747723594,8.042989247940394,8.473092247506795,8.042989247940394,8.688143747289995,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
68,11.670644244976165,42.1726197023396,0.6,0.0,1.5,0.0,2.4,8.688143747289995,8.258040747723594,9.333298246639593,7.6128862483739965,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,4.009587136400924,0
69,11.666244194636505,42.17750335292401,0.0,0.0,0.3,0.0,0.3,8.473092247506795,8.258040747723594,8.688143747289995,8.258040747723594,8.688143747289995,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
70,11.666279016148493,42.18035826658694,0.6,0.0,0.8999999999999999,0.0,0.8999999999999999,6.322577249674799,6.107525749891599,7.6128862483739965,6.107525749891599,7.827937748157196,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
71,11.655660108748858,42.176029663799575,0.8999999999999999,0.6,1.2,0.6,1.2,7.6128862483739965,7.397834748590797,7.827937748157196,7.397834748590797,7.827937748157196,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.1837548872720687,0
73,11.642077306668762,42.180920699259,0.3,0.0,0.6,0.0,0.6,6.967731749024398,6.5376287494579985,7.182783248807597,6.5376287494579985,7.397834748590797,2.9084774708957837,2.6332000545194987,3.1837548872720687,1.532090389014359,3.4590323036483537,0
74,11.643718559182126,42.19010538737355,0.6,0.3,0.8999999999999999,0.0,0.8999999999999999,6.967731749024398,6.5376287494579985,7.182783248807597,6.322577249674799,7.827937748157196,4.009587136400924,3.7343097200246387,4.284864552777209,3.1837548872720687,4.560141969153493,0
86,11.594301375159011,42.16411855214469,0.0,0.0,0.8999999999999999,0.0,2.1,8.903195247073192,8.258040747723594,9.118246746856393,7.6128862483739965,9.333298246639593,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.8073678053906437,3.4590323036483537,0
87,11.587938756557195,42.16064033882309,0.8999999999999999,0.3,1.7999999999999998,0.0,2.1,7.6128862483739965,6.967731749024398,8.258040747723594,6.107525749891599,8.473092247506795,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.532090389014359,3.1837548872720687,0
92,11.60146919966693,42.1807687477042,1.7999999999999998,0.8999999999999999,2.4,0.0,3.0,7.827937748157196,7.6128862483739965,8.258040747723594,6.5376287494579985,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.3579226381432137,4.009587136400924,0
99,11.583006441140384,42.18845355219183,1.5,0.0,2.1,0.0,2.4,8.258040747723594,8.042989247940394,9.76340124620599,7.827937748157196,9.978452745989191,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
101,11.576738482071791,42.188592052366204,0.6,0.0,2.4,0.0,3.0,8.473092247506795,7.182783248807597,9.333298246639593,6.107525749891599,9.978452745989191,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.532090389014359,3.7343097200246387,0
102,11.570080459370635,42.186184048304746,0.6,0.0,2.1,0.0,2.4,8.258040747723594,7.397834748590797,8.473092247506795,6.967731749024398,8.688143747289995,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.532090389014359,3.4590323036483537,0
103,11.559317554901828,42.188983964195295,0.6,0.3,0.8999999999999999,0.3,1.2,7.397834748590797,7.182783248807597,7.6128862483739965,6.967731749024398,7.6128862483739965,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
109,11.648730673305606,42.118563789182836,0.8999999999999999,0.0,1.7999999999999998,0.0,2.4,7.6128862483739965,6.107525749891599,8.258040747723594,6.107525749891599,8.473092247506795,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.4590323036483537,0
110,11.647810417397196,42.123527982611144,0.3,0.0,0.6,0.0,0.8999999999999999,8.042989247940394,7.827937748157196,8.473092247506795,7.397834748590797,8.473092247506795,2.6332000545194987,2.3579226381432137,2.9084774708957837,1.8073678053906437,3.1837548872720687,0
111,11.652256818543098,42.12841154538018,1.2,0.3,2.1,0.0,2.4,7.397834748590797,6.107525749891599,7.827937748157196,6.107525749891599,8.258040747723594,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.1837548872720687,0
116,11.626647113287692,42.1421877390272,0.6,0.0,2.1,0.0,3.0,8.903195247073192,7.827937748157196,9.978452745989191,6.5376287494579985,10.193504245772392,3.1837548872720687,2.9084774708957837,4.009587136400924,1.8073678053906437,4.009587136400924,0
119,11.668851055578166,42.14966549115497,1.5,0.0,1.7999999999999998,0.0,2.1,7.397834748590797,7.182783248807597,8.473092247506795,6.5376287494579985,8.473092247506795,3.1837548872720687,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
121,11.642925503140543,42.13243358842151,,,,,,,,,,,,,,,,1
122,11.637378724013445,42.139304681522404,1.2,0.8999999999999999,1.7999999999999998,0.3,2.1,8.042989247940394,7.827937748157196,8.258040747723594,7.6128862483739965,8.473092247506795,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
127,11.612122480641315,42.13747622269185,0.3,0.0,0.8999999999999999,0.0,0.8999999999999999,8.042989247940394,7.827937748157196,8.473092247506795,7.6128862483739965,8.473092247506795,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
128,11.600181155900309,42.137572377850546,0.0,0.0,0.3,0.0,0.3,6.752680249241198,6.5376287494579985,6.967731749024398,6.107525749891599,7.182783248807597,1.8073678053906437,1.532090389014359,2.0826452217669287,1.532090389014359,2.3579226381432137,0
129,11.597800728513791,42.13461029394037,2.1,0.0,2.6999999999999997,0.0,3.0,8.473092247506795,7.6128862483739965,10.193504245772392,7.397834748590797,10.193504245772392,3.4590323036483537,2.6332000545194987,4.284864552777209,2.0826452217669287,4.284864552777209,0
132,11.60404884464495,42.14465842720015,0.3,0.0,1.2,0.0,1.2,10.193504245772392,8.903195247073192,10.193504245772392,8.903195247073192,10.193504245772392,3.7343097200246387,2.3579226381432137,4.009587136400924,2.3579226381432137,4.009587136400924,0
133,11.578362247058436,42.14937820608915,0.3,0.0,0.6,0.0,1.7999999999999998,8.903195247073192,8.688143747289995,9.118246746856393,8.042989247940394,9.548349746422792,2.6332000545194987,2.0826452217669287,2.9084774708957837,2.0826452217669287,3.1837548872720687,0
134,11.61855108725885,42.15620550762583,1.5,0.8999999999999999,2.1,0.3,2.4,7.6128862483739965,6.967731749024398,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
138,11.60572399316332,42.1475024237248,1.2,0.6,1.5,0.3,1.7999999999999998,7.6128862483739965,7.182783248807597,8.258040747723594,6.107525749891599,8.473092247506795,2.3579226381432137,2.0826452217669287,2.9084774708957837,1.532090389014359,2.9084774708957837,0
147,11.53421404735714,42.13506546176496,0.3,0.0,0.8999999999999999,0.0,1.7999999999999998,8.903195247073192,8.473092247506795,9.118246746856393,8.042989247940394,9.548349746422792,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
148,11.553334861521071,42.151895508398155,0.3,0.0,0.8999999999999999,0.0,1.5,8.258040747723594,7.827937748157196,8.473092247506795,7.6128862483739965,8.688143747289995,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
161,11.360430091019088,41.89270970884349,0.3,0.0,1.2,0.0,3.0,8.903195247073192,8.258040747723594,9.548349746422792,7.397834748590797,9.978452745989191,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
163,11.33960125711538,41.894022016715255,1.2,0.8999999999999999,1.7999999999999998,0.6,2.1,7.6128862483739965,6.967731749024398,7.827937748157196,6.752680249241198,8.042989247940394,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,4.009587136400924,0
165,11.32680539966048,41.8924897867349,0.6,0.0,3.0,0.0,3.0,10.193504245772392,8.042989247940394,10.193504245772392,7.827937748157196,10.193504245772392,4.284864552777209,3.4590323036483537,4.560141969153493,3.1837548872720687,4.560141969153493,0
166,11.32561965634195,41.8974587553777,2.6999999999999997,2.1,3.0,1.2,3.0,8.042989247940394,7.827937748157196,8.473092247506795,7.6128862483739965,8.903195247073192,3.4590323036483537,3.1837548872720687,4.009587136400924,2.6332000545194987,4.009587136400924,0
167,11.364586494725385,41.90025335491755,1.5,1.2,2.1,1.2,2.1,6.107525749891599,6.107525749891599,7.182783248807597,6.107525749891599,7.6128862483739965,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.1837548872720687,0
169,11.355799565186208,41.90332034519349,0.6,0.0,1.7999999999999998,0.0,3.0,8.688143747289995,8.042989247940394,9.548349746422792,6.967731749024398,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,4.009587136400924,0
171,11.338382265850216,41.908302833966815,1.5,0.6,1.7999999999999998,0.0,3.0,7.827937748157196,7.6128862483739965,8.258040747723594,6.752680249241198,8.688143747289995,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.0826452217669287,4.009587136400924,0
172,11.365663336173856,41.91109588555123,1.5,0.8999999999999999,2.1,0.3,2.4,7.827937748157196,7.397834748590797,8.042989247940394,7.182783248807597,8.473092247506795,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
185,11.303652601152514,41.89986007076702,0.8999999999999999,0.3,2.6999999999999997,0.0,3.0,8.258040747723594,7.182783248807597,8.688143747289995,6.752680249241198,9.333298246639593,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
187,11.307127435279654,41.90376678155979,1.2,0.6,1.7999999999999998,0.0,2.4,8.258040747723594,7.827937748157196,8.473092247506795,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.4590323036483537,1.532090389014359,4.284864552777209,0
188,11.29349960778106,41.912907203949196,0.3,0.0,1.2,0.0,1.5,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
189,11.294335197423525,41.91197875327264,1.5,0.0,2.4,0.0,3.0,8.688143747289995,8.042989247940394,10.193504245772392,6.107525749891599,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,1.532090389014359,4.284864552777209,0
190,11.296504125278078,41.91114960398776,1.2,0.0,1.7999999999999998,0.0,3.0,8.258040747723594,8.042989247940394,8.903195247073192,7.397834748590797,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.3579226381432137,4.284864552777209,0
191,11.30208909464879,41.921462365550184,1.5,0.0,2.6999999999999997,0.0,3.0,7.397834748590797,6.107525749891599,8.258040747723594,6.107525749891599,8.473092247506795,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.1837548872720687,0
192,11.29071913779747,41.919324156447026,0.0,0.0,0.3,0.0,0.6,8.903195247073192,8.473092247506795,9.118246746856393,8.258040747723594,9.333298246639593,3.4590323036483537,3.1837548872720687,4.009587136400924,3.1837548872720687,4.009587136400924,0
193,11.28826898541797,41.91881011284235,0.3,0.0,1.5,0.0,2.6999999999999997,8.688143747289995,8.042989247940394,9.118246746856393,7.397834748590797,9.548349746422792,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
194,11.328462324679009,41.92581139967714,0.0,0.0,0.3,0.0,0.8999999999999999,8.688143747289995,8.473092247506795,9.118246746856393,8.258040747723594,9.118246746856393,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.1837548872720687,0
195,11.319047282909771,41.929937703414694,0.3,0.0,1.2,0.0,1.7999999999999998,8.473092247506795,8.042989247940394,8.903195247073192,7.827937748157196,9.118246746856393,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
197,11.2997919427349,41.93018166338909,0.6,0.0,1.2,0.0,1.5,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.333298246639593,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.009587136400924,0
199,11.29685818867037,41.93282322817443,3.0,2.4,3.0,0.0,3.0,7.827937748157196,7.6128862483739965,8.258040747723594,7.397834748590797,9.548349746422792,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
202,11.308230591210489,41.89810851856388,1.5,1.2,1.7999999999999998,0.8999999999999999,1.7999999999999998,7.6128862483739965,7.397834748590797,7.827937748157196,7.397834748590797,7.827937748157196,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.4590323036483537,0
204,11.301160796805739,41.913954413908804,0.0,0.0,2.6999999999999997,0.0,3.0,8.903195247073192,7.397834748590797,9.118246746856393,6.107525749891599,9.548349746422792,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
210,11.30109844439509,41.92181863470715,2.6999999999999997,0.6,3.0,0.0,3.0,8.903195247073192,7.827937748157196,10.193504245772392,7.6128862483739965,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,1.532090389014359,4.284864552777209,0
218,11.29049925353273,41.906787370827765,0.8999999999999999,0.3,1.2,0.0,2.1,8.688143747289995,8.473092247506795,8.903195247073192,8.042989247940394,9.333298246639593,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
219,11.273756856593344,41.90619926593759,0.0,0.0,0.6,0.0,3.0,10.193504245772392,9.548349746422792,10.193504245772392,7.182783248807597,10.193504245772392,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,4.009587136400924,0
220,11.262141180574273,41.900993276765156,1.2,0.3,1.5,0.0,1.7999999999999998,7.182783248807597,6.967731749024398,8.042989247940394,6.107525749891599,8.258040747723594,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
221,11.254984972438006,41.90904853045232,0.3,0.0,0.8999999999999999,0.0,3.0,9.978452745989191,9.333298246639593,10.193504245772392,7.397834748590797,10.193504245772392,3.7343097200246387,3.1837548872720687,4.284864552777209,2.6332000545194987,4.284864552777209,0
222,11.251112329168464,41.90681517692792,1.2,0.6,1.7999999999999998,0.0,3.0,8.258040747723594,7.827937748157196,8.473092247506795,6.752680249241198,8.903195247073192,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.0826452217669287,4.009587136400924,0
223,11.244600725115133,41.910160040228796,1.5,1.2,1.7999999999999998,1.2,1.7999999999999998,7.182783248807597,6.967731749024398,7.6128862483739965,6.967731749024398,7.6128862483739965,4.284864552777209,4.009587136400924,4.560141969153493,4.009587136400924,4.560141969153493,0
224,11.24656767515736,41.910491581878475,1.7999999999999998,1.2,2.1,1.2,2.4,7.827937748157196,7.6128862483739965,8.258040747723594,7.397834748590797,8.258040747723594,4.284864552777209,3.7343097200246387,4.560141969153493,3.7343097200246387,4.560141969153493,0
225,11.245753779496226,41.909812901581546,2.1,1.7999999999999998,2.4,0.6,2.6999999999999997,7.6128862483739965,7.182783248807597,7.827937748157196,6.752680249241198,8.473092247506795,3.7343097200246387,3.4590323036483537,4.009587136400924,2.9084774708957837,4.009587136400924,0
226,11.248685422421138,41.90407328881261,1.7999999999999998,0.8999999999999999,2.1,0.0,2.1,7.6128862483739965,7.397834748590797,8.258040747723594,7.182783248807597,8.688143747289995,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.009587136400924,0
228,11.262197812590697,41.90245133862014,1.5,0.8999999999999999,2.1,0.3,2.1,7.827937748157196,7.6128862483739965,8.258040747723594,7.397834748590797,8.258040747723594,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
231,11.269134893077917,41.917728765372836,0.8999999999999999,0.3,1.5,0.0,1.7999999999999998,8.473092247506795,8.258040747723594,8.903195247073192,8.042989247940394,9.118246746856393,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
232,11.259107623424978,41.91541913913317,1.5,0.8999999999999999,2.1,0.0,3.0,8.258040747723594,7.397834748590797,8.903195247073192,6.5376287494579985,9.76340124620599,4.009587136400924,3.1837548872720687,4.284864552777209,2.6332000545194987,4.284864552777209,0
233,11.265645984066452,41.918337735551276,0.8999999999999999,0.0,1.5,0.0,2.6999999999999997,8.258040747723594,8.042989247940394,8.688143747289995,7.182783248807597,8.903195247073192,2.3579226381432137,1.532090389014359,2.9084774708957837,1.532090389014359,3.1837548872720687,0
236,11.247812935631387,41.912990526514676,0.6,0.0,0.8999999999999999,0.0,1.2,8.258040747723594,8.042989247940394,8.688143747289995,8.042989247940394,8.903195247073192,4.009587136400924,3.7343097200246387,4.284864552777209,3.4590323036483537,4.284864552777209,0
237,11.244117005991534,41.91827084872118,0.0,0.0,0.3,0.0,2.1,8.688143747289995,8.473092247506795,9.118246746856393,7.6128862483739965,9.118246746856393,2.6332000545194987,2.3579226381432137,2.9084774708957837,2.0826452217669287,3.4590323036483537,0
240,11.279267942011103,41.91814983866022,1.5,0.8999999999999999,2.1,0.0,2.6999999999999997,8.473092247506795,8.042989247940394,8.688143747289995,7.827937748157196,9.118246746856393,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
245,11.276633454535705,41.932092772342635,0.6,0.0,0.8999999999999999,0.0,1.2,8.903195247073192,8.688143747289995,9.333298246639593,8.258040747723594,9.548349746422792,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.009587136400924,0
246,11.274464296828455,41.931306650060755,2.1,0.8999999999999999,2.4,0.0,3.0,7.827937748157196,7.6128862483739965,8.258040747723594,7.182783248807597,9.978452745989191,3.4590323036483537,2.6332000545194987,3.7343097200246387,2.0826452217669287,4.009587136400924,0
248,11.268773340464316,41.93372486558367,0.6,0.0,2.4,0.0,3.0,8.688143747289995,6.107525749891599,9.548349746422792,6.107525749891599,9.978452745989191,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,3.7343097200246387,0
249,11.263738853705561,41.93278371137871,0.6,0.0,3.0,0.0,3.0,10.193504245772392,8.042989247940394,10.193504245772392,7.397834748590797,10.193504245772392,4.009587136400924,3.1837548872720687,4.284864552777209,2.6332000545194987,4.560141969153493,0
250,11.2497193494349,41.935760557059574,0.0,0.0,1.7999999999999998,0.0,2.1,8.042989247940394,6.107525749891599,8.473092247506795,6.107525749891599,8.473092247506795,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.8073678053906437,3.4590323036483537,0
262,11.246883026979454,41.9246185622489,0.0,0.0,1.5,0.0,2.4,8.688143747289995,7.827937748157196,9.118246746856393,6.5376287494579985,9.333298246639593,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
276,11.345024621741794,41.85529192988695,1.5,0.8999999999999999,2.1,0.6,2.4,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.258040747723594,2.9084774708957837,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
277,11.342642592908435,41.8525875561365,0.3,0.0,0.6,0.0,3.0,8.688143747289995,8.473092247506795,9.118246746856393,6.967731749024398,9.118246746856393,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.7343097200246387,0
278,11.334872220456422,41.85532183782411,1.2,0.3,1.7999999999999998,0.0,2.1,8.473092247506795,8.042989247940394,8.903195247073192,8.042989247940394,9.333298246639593,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.009587136400924,0
279,11.327095095798716,41.862267204019034,0.3,0.0,1.2,0.0,1.7999999999999998,7.6128862483739965,7.397834748590797,8.473092247506795,7.397834748590797,8.688143747289995,2.6332000545194987,2.0826452217669287,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
281,11.35399895911852,41.86156714157812,0.3,0.0,0.6,0.0,0.8999999999999999,8.903195247073192,8.473092247506795,9.118246746856393,8.473092247506795,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,4.009587136400924,0
283,11.323585115543757,41.86988973244034,0.6,0.0,1.2,0.0,2.6999999999999997,8.903195247073192,8.473092247506795,9.333298246639593,7.397834748590797,10.193504245772392,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.560141969153493,0
284,11.329846692005836,41.86717957105693,0.8999999999999999,0.0,2.1,0.0,2.6999999999999997,8.258040747723594,7.6128862483739965,9.118246746856393,6.967731749024398,9.333298246639593,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.6332000545194987,4.009587136400924,0
285,11.364385849463456,41.87392819195763,0.3,0.0,0.8999999999999999,0.0,2.1,8.688143747289995,8.258040747723594,9.118246746856393,7.827937748157196,9.333298246639593,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.8073678053906437,3.4590323036483537,0
287,11.345278124633865,41.88350787054022,1.5,0.8999999999999999,2.1,0.0,3.0,8.903195247073192,8.473092247506795,9.118246746856393,7.182783248807597,10.193504245772392,3.7343097200246387,3.1837548872720687,4.009587136400924,2.6332000545194987,4.560141969153493,0
288,11.33826452105596,41.88296971018855,0.0,0.0,1.2,0.0,1.7999999999999998,8.688143747289995,8.042989247940394,8.903195247073192,7.397834748590797,9.118246746856393,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.8073678053906437,3.1837548872720687,0
289,11.327697110123196,41.88364096306105,0.0,0.0,1.7999999999999998,0.0,2.6999999999999997,8.473092247506795,7.6128862483739965,8.688143747289995,6.107525749891599,8.903195247073192,2.0826452217669287,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
303,11.312143345061349,41.86158025554396,1.2,0.0,1.7999999999999998,0.0,2.4,8.042989247940394,7.827937748157196,8.903195247073192,7.397834748590797,8.903195247073192,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
305,11.284269591906744,41.87662570911832,0.3,0.0,0.8999999999999999,0.0,1.7999999999999998,8.688143747289995,8.258040747723594,8.903195247073192,7.827937748157196,9.118246746856393,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
306,11.304945273275278,41.884460601201006,0.0,0.0,0.3,0.0,0.3,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.042989247940394,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.1837548872720687,0
308,11.30883544755505,41.89130651243256,0.6,0.3,0.8999999999999999,0.0,0.8999999999999999,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.042989247940394,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
310,11.300244453993095,41.88959494969801,1.7999999999999998,0.8999999999999999,2.4,0.0,3.0,7.827937748157196,7.397834748590797,8.042989247940394,7.397834748590797,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,4.284864552777209,0
312,11.286539274578852,41.87609395032588,0.0,0.0,1.5,0.0,3.0,8.473092247506795,7.827937748157196,9.333298246639593,6.107525749891599,9.76340124620599,2.3579226381432137,2.0826452217669287,3.1837548872720687,1.532090389014359,3.7343097200246387,0
315,11.260001367070592,41.862424283286785,1.2,0.6,2.1,0.0,3.0,8.258040747723594,7.827937748157196,8.688143747289995,6.967731749024398,8.903195247073192,2.9084774708957837,2.6332000545194987,3.4590323036483537,1.532090389014359,3.7343097200246387,0
316,11.243182794947582,41.8674489235158,1.7999999999999998,0.8999999999999999,2.6999999999999997,0.0,3.0,7.397834748590797,6.5376287494579985,8.042989247940394,6.107525749891599,8.688143747289995,3.1837548872720687,2.9084774708957837,3.7343097200246387,1.8073678053906437,3.7343097200246387,0
317,11.243042086329613,41.865320628621674,1.2,0.6,1.5,0.3,1.7999999999999998,7.6128862483739965,7.397834748590797,8.042989247940394,7.397834748590797,8.258040747723594,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
318,11.231398977073283,41.87213743575768,0.0,0.0,1.5,0.0,1.7999999999999998,8.688143747289995,7.827937748157196,8.903195247073192,7.397834748590797,8.903195247073192,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
319,11.25605453222456,41.876468791727675,0.3,0.0,0.8999999999999999,0.0,0.8999999999999999,7.827937748157196,7.6128862483739965,8.258040747723594,7.397834748590797,8.473092247506795,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
320,11.23555681275075,41.881846301185334,0.6,0.0,1.2,0.0,1.7999999999999998,8.903195247073192,8.473092247506795,9.333298246639593,8.042989247940394,9.76340124620599,3.7343097200246387,3.4590323036483537,4.284864552777209,3.1837548872720687,4.284864552777209,0
321,11.235113796734346,41.87845213175711,0.0,0.0,0.8999999999999999,0.0,2.1,8.473092247506795,8.042989247940394,8.688143747289995,7.182783248807597,8.903195247073192,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
322,11.234314198921528,41.88421094603215,0.0,0.0,0.3,0.0,0.3,8.042989247940394,7.827937748157196,8.258040747723594,7.827937748157196,8.258040747723594,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.1837548872720687,1
323,11.273891653823878,41.887863868360874,0.0,0.0,1.5,0.0,3.0,8.903195247073192,8.042989247940394,9.333298246639593,7.182783248807597,9.548349746422792,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,4.009587136400924,0
324,11.253714581606046,41.88554691774846,0.0,0.0,0.8999999999999999,0.0,1.7999999999999998,8.688143747289995,8.042989247940394,9.118246746856393,7.827937748157196,9.333298246639593,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,4.009587136400924,0
325,11.24763412889778,41.891690891287475,0.0,0.0,0.6,0.0,1.5,8.473092247506795,8.042989247940394,8.903195247073192,7.397834748590797,9.118246746856393,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
326,11.269203764932954,41.89469436557757,0.8999999999999999,0.3,1.2,0.0,1.5,8.042989247940394,7.6128862483739965,8.258040747723594,7.397834748590797,8.473092247506795,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
327,11.276080984526564,41.89459246286936,1.5,0.6,3.0,0.0,3.0,8.042989247940394,7.182783248807597,8.473092247506795,6.5376287494579985,9.118246746856393,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.0826452217669287,4.009587136400924,0
328,11.26220759109556,41.89755226638065,0.0,0.0,0.8999999999999999,0.0,2.1,8.688143747289995,8.042989247940394,9.118246746856393,6.967731749024398,9.548349746422792,3.4590323036483537,2.9084774708957837,4.009587136400924,2.6332000545194987,4.284864552777209,0
329,11.256101564811111,41.89466555185574,0.3,0.0,1.2,0.0,2.6999999999999997,8.688143747289995,8.042989247940394,9.118246746856393,7.182783248807597,9.548349746422792,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
330,11.235075649391572,41.89573197428653,0.0,0.0,1.5,0.0,1.7999999999999998,8.473092247506795,7.6128862483739965,8.688143747289995,7.397834748590797,8.903195247073192,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
334,11.25222395878828,41.88643655273715,0.6,0.3,0.8999999999999999,0.0,1.5,8.258040747723594,8.042989247940394,8.473092247506795,7.827937748157196,8.473092247506795,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
341,11.315214424776945,41.83588382334562,1.5,0.8999999999999999,1.7999999999999998,0.0,3.0,8.042989247940394,7.6128862483739965,8.258040747723594,6.752680249241198,8.473092247506795,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
351,11.310107446541704,41.8330412266322,1.2,0.6,2.1,0.0,2.4,7.827937748157196,6.752680249241198,8.258040747723594,6.107525749891599,8.688143747289995,2.6332000545194987,2.3579226381432137,3.1837548872720687,1.532090389014359,3.1837548872720687,0
357,11.300521647810852,41.82255238873803,1.2,0.6,2.1,0.0,3.0,8.258040747723594,7.6128862483739965,8.473092247506795,6.752680249241198,9.548349746422792,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
358,11.297081945007012,41.822306309767384,0.0,0.0,0.3,0.0,0.3,8.903195247073192,8.688143747289995,9.118246746856393,8.473092247506795,9.118246746856393,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.4590323036483537,0
359,11.298965881931066,41.82572905443102,0.0,0.0,0.3,0.0,2.1,8.042989247940394,7.827937748157196,8.258040747723594,6.107525749891599,8.473092247506795,2.3579226381432137,2.0826452217669287,2.6332000545194987,1.532090389014359,3.4590323036483537,0
360,11.28597325056219,41.82078595305108,0.6,0.3,1.2,0.0,1.5,6.107525749891599,6.107525749891599,6.967731749024398,6.107525749891599,9.76340124620599,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,3.4590323036483537,0
362,11.307329351807379,41.83546871077073,0.0,0.0,0.8999999999999999,0.0,1.2,8.688143747289995,8.258040747723594,8.903195247073192,8.042989247940394,8.903195247073192,3.7343097200246387,3.4590323036483537,4.284864552777209,3.4590323036483537,4.284864552777209,0
363,11.301079758868083,41.82982540254466,0.0,0.0,1.2,0.0,1.7999999999999998,8.258040747723594,7.827937748157196,8.473092247506795,7.397834748590797,8.688143747289995,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
364,11.29117965090744,41.83456630676964,0.0,0.0,1.2,0.0,3.0,8.473092247506795,7.6128862483739965,9.118246746856393,6.107525749891599,9.76340124620599,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.284864552777209,0
365,11.294485506530933,41.838449492886795,0.8999999999999999,0.3,1.5,0.0,1.7999999999999998,7.827937748157196,7.397834748590797,8.042989247940394,7.397834748590797,8.258040747723594,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
366,11.303153890313558,41.843820144134476,0.6,0.0,1.2,0.0,2.1,8.688143747289995,8.258040747723594,9.118246746856393,7.827937748157196,9.548349746422792,2.6332000545194987,2.3579226381432137,2.9084774708957837,1.8073678053906437,3.1837548872720687,0
371,11.307700966186305,41.84998431444129,3.0,1.7999999999999998,3.0,1.2,3.0,6.967731749024398,6.5376287494579985,7.827937748157196,6.107525749891599,8.042989247940394,4.009587136400924,3.4590323036483537,4.284864552777209,2.3579226381432137,4.284864552777209,0
385,11.288390328334946,41.84190824731144,0.8999999999999999,0.0,1.7999999999999998,0.0,2.6999999999999997,8.688143747289995,8.258040747723594,9.118246746856393,7.397834748590797,9.978452745989191,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
390,11.259229551682525,41.82768738362787,0.0,0.0,2.1,0.0,2.4,10.193504245772392,8.473092247506795,10.193504245772392,8.258040747723594,10.193504245772392,4.560141969153493,4.009587136400924,4.835419385529779,4.009587136400924,5.110696801906063,1
391,11.250720595772226,41.83243971642307,2.4,0.6,3.0,0.0,3.0,7.397834748590797,6.967731749024398,8.258040747723594,6.107525749891599,8.473092247506795,3.7343097200246387,2.9084774708957837,4.009587136400924,2.3579226381432137,4.009587136400924,0
398,11.237337199250186,41.85465601937097,0.6,0.0,0.8999999999999999,0.0,1.2,8.473092247506795,8.258040747723594,8.903195247073192,8.258040747723594,8.903195247073192,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
407,11.232181925858189,41.84190065023101,0.8999999999999999,0.0,1.5,0.0,2.1,7.827937748157196,7.182783248807597,8.473092247506795,6.107525749891599,8.688143747289995,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,2.9084774708957837,0
410,11.196888092381341,41.61277089168437,1.2,0.3,2.1,0.0,2.4,8.688143747289995,8.258040747723594,9.118246746856393,7.827937748157196,10.193504245772392,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
412,11.184636224183826,41.620532211958725,0.6,0.0,3.0,0.0,3.0,8.903195247073192,7.397834748590797,9.548349746422792,7.182783248807597,9.978452745989191,2.9084774708957837,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.284864552777209,1
413,11.199818590105632,41.626515872053595,0.3,0.0,0.6,0.0,0.8999999999999999,7.6128862483739965,7.397834748590797,7.827937748157196,6.967731749024398,8.042989247940394,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
414,11.208153011278453,41.62520253574978,0.0,0.0,0.3,0.0,0.3,8.258040747723594,8.042989247940394,8.473092247506795,8.042989247940394,8.473092247506795,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
415,11.20656260781188,41.63122957164946,0.8999999999999999,0.6,1.2,0.6,1.2,6.967731749024398,6.752680249241198,7.182783248807597,6.752680249241198,7.182783248807597,1.8073678053906437,1.532090389014359,2.0826452217669287,1.532090389014359,2.0826452217669287,0
426,11.140245927151726,41.63232461874572,0.6,0.0,1.2,0.0,2.1,8.258040747723594,7.827937748157196,8.473092247506795,7.397834748590797,8.688143747289995,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
427,11.149345084988822,41.633418200762534,2.4,1.7999999999999998,3.0,1.2,3.0,7.6128862483739965,7.397834748590797,8.042989247940394,7.182783248807597,8.473092247506795,4.009587136400924,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,1
428,11.140920953170088,41.641200185037825,0.0,0.0,0.3,0.0,2.4,9.118246746856393,8.903195247073192,9.333298246639593,6.5376287494579985,9.333298246639593,4.835419385529779,4.560141969153493,5.110696801906063,4.009587136400924,5.110696801906063,1
429,11.15871490753417,41.645207128512475,1.7999999999999998,0.0,2.4,0.0,2.6999999999999997,8.258040747723594,7.827937748157196,10.193504245772392,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,4.009587136400924,0
430,11.153277845950033,41.623621273121586,0.6,0.3,1.2,0.3,1.2,9.548349746422792,8.903195247073192,9.76340124620599,7.6128862483739965,9.76340124620599,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
433,11.139426840736405,41.628834409781845,1.2,0.0,2.1,0.0,2.6999999999999997,7.827937748157196,6.107525749891599,8.688143747289995,6.107525749891599,8.688143747289995,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
434,11.164396320404423,41.6373805872554,1.5,0.0,2.4,0.0,2.6999999999999997,7.182783248807597,6.107525749891599,8.258040747723594,6.107525749891599,8.473092247506795,2.3579226381432137,1.532090389014359,2.9084774708957837,1.532090389014359,3.1837548872720687,0
437,11.115155461596235,41.63771017772963,0.6,0.0,1.2,0.0,1.7999999999999998,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.333298246639593,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.009587136400924,0
438,11.092699619269062,41.64851569797799,0.0,0.0,0.3,0.0,1.7999999999999998,8.688143747289995,8.473092247506795,8.903195247073192,7.6128862483739965,9.118246746856393,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.7343097200246387,0
440,11.13229266785392,41.640728478887816,1.5,0.0,2.4,0.0,3.0,8.688143747289995,8.042989247940394,10.193504245772392,7.397834748590797,10.193504245772392,4.009587136400924,3.4590323036483537,4.560141969153493,3.1837548872720687,4.835419385529779,0
441,11.110478704341345,41.649268709808894,0.0,0.0,0.8999999999999999,0.0,1.2,8.903195247073192,8.258040747723594,9.118246746856393,8.042989247940394,9.118246746856393,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
442,11.111388846573325,41.64861564676396,0.3,0.0,0.8999999999999999,0.0,1.2,8.258040747723594,7.827937748157196,8.903195247073192,7.397834748590797,8.903195247073192,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.8073678053906437,3.1837548872720687,0
444,11.115622562073431,41.66311744560255,0.0,0.0,0.6,0.0,0.8999999999999999,8.473092247506795,8.042989247940394,8.688143747289995,8.042989247940394,8.688143747289995,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.1837548872720687,0
445,11.116369291440233,41.66521186539498,0.8999999999999999,0.3,1.5,0.0,2.1,8.042989247940394,7.6128862483739965,8.258040747723594,7.182783248807597,8.688143747289995,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
449,11.117234142299557,41.63310389718221,1.7999999999999998,1.5,2.1,0.6,2.4,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,10.193504245772392,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,4.009587136400924,0
454,11.125567601342242,41.65006406516956,0.0,0.0,2.4,0.0,3.0,9.76340124620599,7.6128862483739965,10.193504245772392,6.107525749891599,10.193504245772392,4.009587136400924,3.1837548872720687,4.560141969153493,2.3579226381432137,4.835419385529779,1
459,11.089394934725439,41.64136236310284,0.3,0.0,1.2,0.0,1.5,8.258040747723594,7.827937748157196,8.688143747289995,7.397834748590797,8.903195247073192,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.1837548872720687,0
461,11.156282099007074,41.58651673667043,0.3,0.0,0.8999999999999999,0.0,2.4,9.333298246639593,8.688143747289995,9.76340124620599,8.042989247940394,9.978452745989191,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
470,11.167625595062988,41.573840194242905,0.0,0.0,2.4,0.0,3.0,9.978452745989191,8.042989247940394,10.193504245772392,7.397834748590797,10.193504245772392,3.4590323036483537,2.6332000545194987,3.7343097200246387,2.0826452217669287,4.009587136400924,0
473,11.112450964559022,41.59762552585434,0.3,0.0,1.5,0.0,2.6999999999999997,9.76340124620599,8.688143747289995,10.193504245772392,7.827937748157196,10.193504245772392,4.009587136400924,3.4590323036483537,4.560141969153493,3.4590323036483537,4.560141969153493,1
474,11.12080357226839,41.5932695664473,0.3,0.0,0.8999999999999999,0.0,2.4,8.042989247940394,7.827937748157196,8.258040747723594,6.107525749891599,8.903195247073192,2.3579226381432137,2.0826452217669287,2.9084774708957837,1.532090389014359,3.4590323036483537,0
475,11.151648959033233,41.592434227620856,0.6,0.0,1.5,0.0,2.4,8.903195247073192,8.473092247506795,9.333298246639593,8.042989247940394,9.76340124620599,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
476,11.148410477781459,41.596543824201156,1.7999999999999998,0.8999999999999999,2.4,0.3,2.6999999999999997,7.182783248807597,6.107525749891599,7.6128862483739965,6.107525749891599,8.042989247940394,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.532090389014359,3.1837548872720687,0
477,11.131849211076103,41.60333932823207,1.2,0.8999999999999999,1.5,0.8999999999999999,1.5,6.5376287494579985,6.322577249674799,6.752680249241198,6.322577249674799,6.752680249241198,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
478,11.124689435215641,41.60535768322585,0.3,0.0,0.6,0.0,0.6,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.042989247940394,2.6332000545194987,2.3579226381432137,2.9084774708957837,2.3579226381432137,2.9084774708957837,0
479,11.135841266819472,41.610519843183866,0.3,0.0,1.2,0.0,1.2,8.042989247940394,7.6128862483739965,8.258040747723594,7.6128862483739965,8.473092247506795,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
480,11.148873816736016,41.610641030165475,2.1,0.0,2.6999999999999997,0.0,3.0,8.042989247940394,7.397834748590797,10.193504245772392,6.107525749891599,10.193504245772392,3.7343097200246387,3.1837548872720687,4.284864552777209,2.3579226381432137,4.560141969153493,0
484,11.113083074807703,41.60559709647006,0.8999999999999999,0.0,1.7999999999999998,0.0,2.1,8.688143747289995,8.042989247940394,9.548349746422792,7.827937748157196,9.978452745989191,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,4.009587136400924,0
497,11.115617158920012,41.6125898325138,2.4,0.0,3.0,0.0,3.0,7.827937748157196,6.107525749891599,10.193504245772392,6.107525749891599,10.193504245772392,3.4590323036483537,2.0826452217669287,4.284864552777209,1.532090389014359,4.835419385529779,0
501,11.076657676443414,41.619271250848385,0.0,0.0,0.6,0.0,1.2,8.473092247506795,8.258040747723594,8.688143747289995,7.827937748157196,8.688143747289995,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
503,11.077932252857494,41.61772276546081,0.3,0.0,0.8999999999999999,0.0,1.2,8.258040747723594,8.042989247940394,8.688143747289995,7.827937748157196,8.688143747289995,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
505,11.11230730171215,41.61718121145656,2.1,0.0,2.4,0.0,2.6999999999999997,7.6128862483739965,7.397834748590797,8.903195247073192,7.397834748590797,9.118246746856393,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,3.7343097200246387,0
507,11.115474706338452,41.621011044998475,0.3,0.0,1.2,0.0,3.0,8.688143747289995,8.473092247506795,8.903195247073192,7.182783248807597,9.333298246639593,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.6332000545194987,4.284864552777209,0
513,11.082601494460185,41.613242972887356,0.0,0.0,0.6,0.0,0.8999999999999999,6.752680249241198,6.107525749891599,7.6128862483739965,6.107525749891599,7.827937748157196,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,2.6332000545194987,0
518,11.09200920615392,41.63698652801654,1.7999999999999998,1.2,2.1,0.8999999999999999,2.4,8.042989247940394,7.6128862483739965,8.258040747723594,7.6128862483739965,8.473092247506795,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
519,11.155414133646714,41.54702023682706,0.6,0.0,2.4,0.0,3.0,8.903195247073192,7.6128862483739965,10.193504245772392,6.107525749891599,10.193504245772392,2.6332000545194987,1.8073678053906437,3.7343097200246387,1.532090389014359,4.284864552777209,0
525,11.171058316515891,41.55078404867954,0.3,0.0,0.6,0.0,0.8999999999999999,9.118246746856393,8.688143747289995,9.548349746422792,8.688143747289995,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
542,11.101232286552492,41.56621838764071,0.0,0.0,0.6,0.0,1.5,8.688143747289995,8.258040747723594,8.903195247073192,7.827937748157196,8.903195247073192,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,4.009587136400924,0
543,11.097717150266309,41.56162243354072,0.0,0.0,0.8999999999999999,0.0,1.7999999999999998,8.473092247506795,8.042989247940394,8.688143747289995,7.6128862483739965,8.903195247073192,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
544,11.091950653401724,41.56110089084161,1.5,0.0,1.7999999999999998,0.0,2.1,8.258040747723594,8.042989247940394,8.903195247073192,7.827937748157196,9.118246746856393,4.009587136400924,3.1837548872720687,4.284864552777209,3.1837548872720687,4.284864552777209,0
549,11.132743223784228,41.570474078145935,0.0,0.0,0.3,0.0,0.6,8.042989247940394,7.827937748157196,8.258040747723594,7.6128862483739965,8.473092247506795,2.3579226381432137,2.0826452217669287,2.9084774708957837,1.532090389014359,2.9084774708957837,0
550,11.112748845248188,41.576926235095485,0.3,0.0,0.6,0.0,0.8999999999999999,8.258040747723594,8.042989247940394,8.688143747289995,7.827937748157196,8.688143747289995,4.009587136400924,3.7343097200246387,4.284864552777209,3.7343097200246387,4.560141969153493,0
551,11.11019625730534,41.57763597036267,0.3,0.0,0.8999999999999999,0.0,2.4,8.258040747723594,8.042989247940394,8.688143747289995,7.182783248807597,8.903195247073192,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
553,11.109904010535491,41.582986411776176,0.8999999999999999,0.3,1.5,0.0,2.6999999999999997,8.042989247940394,7.827937748157196,8.473092247506795,6.5376287494579985,8.688143747289995,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
554,11.101403351492817,41.58579064490526,0.8999999999999999,0.6,1.7999999999999998,0.0,2.1,8.258040747723594,7.827937748157196,8.473092247506795,7.6128862483739965,8.903195247073192,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
555,11.11940979016548,41.588314391687845,0.8999999999999999,0.3,1.5,0.0,1.7999999999999998,8.258040747723594,7.827937748157196,8.473092247506795,7.6128862483739965,8.903195247073192,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,4.009587136400924,0
556,11.10862393030635,41.58730848533182,0.0,0.0,2.1,0.0,2.4,9.978452745989191,8.258040747723594,10.193504245772392,8.042989247940394,10.193504245772392,4.835419385529779,4.284864552777209,5.110696801906063,4.009587136400924,5.385974218282348,1
562,11.1054522228477,41.57993166007115,0.8999999999999999,0.3,1.5,0.0,1.7999999999999998,7.6128862483739965,7.182783248807597,8.042989247940394,6.107525749891599,8.258040747723594,2.3579226381432137,2.0826452217669287,2.9084774708957837,1.8073678053906437,3.1837548872720687,0
575,11.09721692605547,41.58441695239415,0.6,0.0,0.8999999999999999,0.0,1.2,8.473092247506795,8.258040747723594,8.903195247073192,8.042989247940394,8.903195247073192,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
576,11.08551783495963,41.584034593743084,0.8999999999999999,0.6,1.2,0.6,1.2,7.397834748590797,6.967731749024398,7.6128862483739965,6.5376287494579985,7.6128862483739965,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.7343097200246387,0
580,11.072613928151322,41.57589773484201,1.2,0.0,2.4,0.0,2.6999999999999997,8.042989247940394,6.967731749024398,9.333298246639593,6.107525749891599,9.548349746422792,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,3.7343097200246387,0
581,11.053472250320143,41.57237586108037,0.0,0.0,0.3,0.0,0.3,9.118246746856393,8.903195247073192,9.333298246639593,8.903195247073192,9.333298246639593,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.4590323036483537,0
585,11.099632142826477,41.59266832167381,0.8999999999999999,0.0,2.1,0.0,2.6999999999999997,7.827937748157196,6.752680249241198,8.688143747289995,6.107525749891599,8.688143747289995,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
593,10.825829121005368,41.25963904062444,1.5,0.0,2.1,0.0,2.4,9.118246746856393,8.688143747289995,10.193504245772392,8.258040747723594,10.193504245772392,4.009587136400924,3.7343097200246387,4.560141969153493,3.7343097200246387,4.835419385529779,1
594,10.856666140815586,41.26028417156579,1.2,0.8999999999999999,1.5,0.0,1.5,8.903195247073192,8.688143747289995,9.118246746856393,8.688143747289995,10.193504245772392,5.936529051034918,5.661251634658633,6.211806467411202,5.661251634658633,6.487083883787488,1
595,10.84584822936192,41.257053978814824,0.0,0.0,0.3,0.0,0.3,10.193504245772392,9.978452745989191,10.193504245772392,9.978452745989191,10.193504245772392,5.385974218282348,5.110696801906063,5.661251634658633,5.110696801906063,5.661251634658633,1
596,10.842037403981307,41.260385237849235,1.2,0.6,2.6999999999999997,0.0,3.0,8.042989247940394,6.967731749024398,8.473092247506795,6.107525749891599,8.688143747289995,3.1837548872720687,2.9084774708957837,3.7343097200246387,1.8073678053906437,4.009587136400924,0
597,10.859669229383025,41.26987056317708,0.0,0.0,0.6,0.0,0.8999999999999999,9.548349746422792,7.6128862483739965,9.76340124620599,7.397834748590797,9.76340124620599,3.7343097200246387,1.8073678053906437,4.009587136400924,1.532090389014359,4.009587136400924,0
604,10.80189658963976,41.26801699204148,1.2,0.8999999999999999,1.5,0.0,1.7999999999999998,8.903195247073192,8.688143747289995,9.118246746856393,8.473092247506795,10.193504245772392,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.661251634658633,1
605,10.810671864819794,41.26652062706504,0.3,0.0,0.8999999999999999,0.0,1.2,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.258040747723594,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
606,10.797046517745459,41.25084918123842,0.3,0.0,0.6,0.0,1.5,8.688143747289995,8.473092247506795,9.118246746856393,8.042989247940394,9.333298246639593,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
611,10.755080624152265,41.26954426178716,0.0,0.0,0.3,0.0,0.3,10.193504245772392,9.978452745989191,10.193504245772392,9.978452745989191,10.193504245772392,5.385974218282348,5.110696801906063,5.661251634658633,4.835419385529779,5.661251634658633,1
612,10.749429272637432,41.268237792851,0.0,0.0,0.3,0.0,0.6,9.978452745989191,9.76340124620599,10.193504245772392,9.548349746422792,10.193504245772392,5.661251634658633,5.385974218282348,5.936529051034918,5.110696801906063,5.936529051034918,1
614,10.763633462489686,41.28930399760932,0.3,0.0,2.4,0.0,2.6999999999999997,10.193504245772392,8.473092247506795,10.193504245772392,8.258040747723594,10.193504245772392,4.835419385529779,4.284864552777209,5.110696801906063,4.284864552777209,5.110696801906063,1
616,10.766110853105776,41.30130887376746,2.4,2.1,2.6999999999999997,2.1,2.6999999999999997,6.5376287494579985,6.322577249674799,6.752680249241198,6.322577249674799,6.752680249241198,4.284864552777209,4.009587136400924,4.560141969153493,4.009587136400924,4.560141969153493,1
618,10.757412256700551,41.2685715235678,0.6,0.0,2.6999999999999997,0.0,3.0,9.978452745989191,8.258040747723594,10.193504245772392,7.827937748157196,10.193504245772392,5.110696801906063,4.284864552777209,5.385974218282348,4.284864552777209,5.385974218282348,1
619,10.825537779926146,41.20809203719102,1.7999999999999998,1.5,2.1,1.2,2.4,8.473092247506795,8.258040747723594,8.688143747289995,8.042989247940394,8.688143747289995,4.560141969153493,4.284864552777209,4.835419385529779,4.284864552777209,5.110696801906063,1
622,10.838338055174253,41.21453565959338,1.2,0.6,1.7999999999999998,0.0,2.1,7.827937748157196,7.397834748590797,8.042989247940394,7.182783248807597,8.473092247506795,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
623,10.83743783869148,41.21182233481042,1.5,0.3,2.6999999999999997,0.0,3.0,7.827937748157196,6.967731749024398,8.473092247506795,6.107525749891599,8.903195247073192,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
624,10.813108246204173,41.22467715680496,1.7999999999999998,1.2,2.4,0.6,2.6999999999999997,8.473092247506795,8.042989247940394,8.688143747289995,7.827937748157196,8.903195247073192,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
626,10.838013474588212,41.235577683336224,0.3,0.0,0.6,0.0,0.6,9.548349746422792,9.333298246639593,9.76340124620599,9.333298246639593,9.76340124620599,5.110696801906063,4.835419385529779,5.385974218282348,4.560141969153493,5.385974218282348,1
627,10.81736888799888,41.242914183289486,1.2,0.6,1.5,0.0,2.1,8.258040747723594,8.042989247940394,8.688143747289995,7.397834748590797,8.903195247073192,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.3579226381432137,4.009587136400924,0
640,10.770841331435623,41.220090203924116,1.2,0.0,2.1,0.0,2.4,8.903195247073192,8.258040747723594,10.193504245772392,8.042989247940394,10.193504245772392,3.7343097200246387,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,0
641,10.771889887646754,41.24123297469028,2.1,0.0,2.4,0.0,2.6999999999999997,8.688143747289995,8.473092247506795,10.193504245772392,8.258040747723594,10.193504245772392,4.835419385529779,4.560141969153493,5.385974218282348,4.284864552777209,5.385974218282348,1
642,10.794233581131138,41.24757476675458,0.0,0.0,0.3,0.0,1.5,9.978452745989191,9.76340124620599,10.193504245772392,8.688143747289995,10.193504245772392,5.936529051034918,5.661251634658633,6.211806467411202,5.110696801906063,6.211806467411202,1
655,10.743515490565576,41.24868945371009,0.0,0.0,0.8999999999999999,0.0,1.2,9.76340124620599,9.118246746856393,9.978452745989191,8.903195247073192,10.193504245772392,4.284864552777209,4.009587136400924,4.560141969153493,3.7343097200246387,4.835419385529779,1
663,10.76222582766295,41.25626985920663,0.0,0.0,0.3,0.0,0.3,9.76340124620599,9.333298246639593,9.978452745989191,9.333298246639593,9.978452745989191,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.385974218282348,1
668,10.810282192807845,41.17256240420476,1.2,0.6,1.5,0.0,1.7999999999999998,8.473092247506795,8.042989247940394,8.688143747289995,7.6128862483739965,8.903195247073192,3.4590323036483537,3.1837548872720687,3.7343097200246387,1.8073678053906437,4.009587136400924,0
670,10.805934514397112,41.17390413908964,0.0,0.0,0.6,0.0,1.5,7.827937748157196,7.397834748590797,10.193504245772392,7.397834748590797,10.193504245772392,2.3579226381432137,1.8073678053906437,4.284864552777209,1.532090389014359,4.284864552777209,0
671,10.803336887744061,41.176478891932845,0.0,0.0,1.7999999999999998,0.0,3.0,8.688143747289995,7.182783248807597,9.548349746422792,6.107525749891599,10.193504245772392,2.9084774708957837,2.3579226381432137,3.7343097200246387,1.8073678053906437,4.560141969153493,0
672,10.78851489151406,41.174927815671104,0.8999999999999999,0.3,1.5,0.0,2.1,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.76340124620599,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
673,10.786480278367339,41.18227005328954,0.0,0.0,3.0,0.0,3.0,8.903195247073192,7.182783248807597,9.118246746856393,6.107525749891599,9.118246746856393,3.1837548872720687,2.9084774708957837,4.009587136400924,2.3579226381432137,4.009587136400924,0
677,10.790345217805477,41.18542646547117,0.0,0.0,0.6,0.0,1.7999999999999998,8.903195247073192,8.473092247506795,9.333298246639593,8.042989247940394,9.548349746422792,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
680,10.825941243298386,41.18185072726217,1.2,0.8999999999999999,1.5,0.8999999999999999,1.5,8.042989247940394,7.827937748157196,8.258040747723594,7.827937748157196,8.258040747723594,4.835419385529779,4.560141969153493,5.110696801906063,4.560141969153493,5.110696801906063,1
682,10.81425452020523,41.19028432726176,0.0,0.0,0.6,0.0,1.7999999999999998,9.333298246639593,8.903195247073192,9.548349746422792,8.042989247940394,9.548349746422792,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.385974218282348,1
683,10.808271530187374,41.18878168448791,1.2,0.6,1.5,0.0,2.1,8.258040747723594,7.827937748157196,8.473092247506795,6.5376287494579985,9.333298246639593,4.284864552777209,4.009587136400924,4.560141969153493,3.1837548872720687,4.835419385529779,1
696,10.779954067645955,41.19674222335391,1.2,0.8999999999999999,1.5,0.0,1.7999999999999998,8.903195247073192,8.688143747289995,9.118246746856393,8.473092247506795,10.193504245772392,4.560141969153493,4.284864552777209,4.835419385529779,4.009587136400924,5.110696801906063,1
704,10.786436947198016,41.195736428834884,0.0,0.0,3.0,0.0,3.0,8.688143747289995,6.967731749024398,9.118246746856393,6.107525749891599,9.333298246639593,2.3579226381432137,2.0826452217669287,3.4590323036483537,1.532090389014359,3.7343097200246387,0
709,10.756622804575805,41.207450908773964,0.3,0.0,0.6,0.0,0.8999999999999999,9.333298246639593,8.903195247073192,9.76340124620599,8.688143747289995,9.76340124620599,4.284864552777209,4.009587136400924,4.560141969153493,3.7343097200246387,4.835419385529779,1
716,10.756981053563823,41.21923240608113,1.7999999999999998,0.0,2.4,0.0,3.0,8.688143747289995,8.258040747723594,10.193504245772392,6.5376287494579985,10.193504245772392,4.560141969153493,4.284864552777209,5.110696801906063,2.6332000545194987,5.110696801906063,1
745,11.544263050905387,42.212398417619255,0.6,0.3,0.8999999999999999,0.3,1.2,6.967731749024398,6.5376287494579985,7.397834748590797,6.107525749891599,7.397834748590797,3.1837548872720687,2.9084774708957837,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
748,11.508891581207912,42.23738290329339,0.0,0.0,1.7999999999999998,0.0,3.0,9.548349746422792,8.042989247940394,9.978452745989191,6.967731749024398,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
757,11.489238775228872,42.227215875980136,1.7999999999999998,0.0,2.4,0.0,2.6999999999999997,7.827937748157196,7.397834748590797,9.548349746422792,7.182783248807597,9.76340124620599,4.009587136400924,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,1
758,11.505061189770029,42.24744061406376,1.5,0.8999999999999999,2.4,0.0,3.0,8.258040747723594,7.827937748157196,8.473092247506795,7.397834748590797,9.76340124620599,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
765,11.462135361252248,42.247331556921175,0.3,0.0,0.6,0.0,0.8999999999999999,7.827937748157196,7.182783248807597,8.258040747723594,6.107525749891599,8.473092247506795,2.0826452217669287,1.532090389014359,2.3579226381432137,1.532090389014359,2.6332000545194987,0
769,11.438153350594284,42.22615921549022,1.2,0.0,2.6999999999999997,0.0,3.0,8.688143747289995,7.397834748590797,10.193504245772392,6.107525749891599,10.193504245772392,2.9084774708957837,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
778,11.500031905457647,42.17791389384127,2.1,0.0,3.0,0.0,3.0,8.258040747723594,6.752680249241198,10.193504245772392,6.107525749891599,10.193504245772392,3.4590323036483537,2.6332000545194987,4.560141969153493,1.532090389014359,4.835419385529779,0
779,11.49842116565979,42.17874821888637,0.0,0.0,2.4,0.0,3.0,8.903195247073192,7.397834748590797,9.333298246639593,6.752680249241198,9.548349746422792,2.6332000545194987,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.4590323036483537,0
781,11.541296634317488,42.20219785643638,0.3,0.0,0.8999999999999999,0.0,1.7999999999999998,10.193504245772392,9.76340124620599,10.193504245772392,9.333298246639593,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
782,11.503313346116045,42.17656672502187,0.8999999999999999,0.6,1.2,0.3,1.2,6.752680249241198,6.5376287494579985,6.967731749024398,6.107525749891599,7.182783248807597,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,2.9084774708957837,0
796,11.463738200151447,42.1974560172141,0.6,0.0,1.2,0.0,1.5,8.473092247506795,8.042989247940394,8.688143747289995,7.6128862483739965,8.903195247073192,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
798,11.493683375081108,42.1891196647458,2.1,1.5,2.4,0.0,2.6999999999999997,7.397834748590797,6.752680249241198,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.6332000545194987,3.1837548872720687,1.8073678053906437,3.1837548872720687,0
805,11.429270326553235,42.18291985537018,0.0,0.0,2.1,0.0,3.0,8.903195247073192,7.397834748590797,9.333298246639593,6.107525749891599,9.978452745989191,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,4.009587136400924,0
808,11.45241461325906,42.20660263076449,2.1,0.0,3.0,0.0,3.0,8.258040747723594,7.6128862483739965,9.978452745989191,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
810,11.417575541208706,42.20330641294881,2.1,0.3,3.0,0.0,3.0,8.903195247073192,7.827937748157196,10.193504245772392,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,4.009587136400924,1.532090389014359,4.009587136400924,0
817,11.498550710600023,42.1385699826572,1.5,0.0,3.0,0.0,3.0,7.827937748157196,6.107525749891599,8.903195247073192,6.107525749891599,9.333298246639593,2.6332000545194987,1.8073678053906437,3.4590323036483537,1.532090389014359,3.7343097200246387,0
819,11.491535757960126,42.14476039135379,1.2,0.0,3.0,0.0,3.0,8.258040747723594,7.397834748590797,9.76340124620599,7.397834748590797,10.193504245772392,3.1837548872720687,2.6332000545194987,4.009587136400924,2.6332000545194987,4.009587136400924,0
820,11.524874172158679,42.15909815758046,0.0,0.0,3.0,0.0,3.0,8.688143747289995,6.967731749024398,9.548349746422792,6.107525749891599,10.193504245772392,2.0826452217669287,1.532090389014359,3.1837548872720687,1.532090389014359,3.4590323036483537,0
821,11.511417026295478,42.160855827718784,2.4,1.5,3.0,0.0,3.0,8.473092247506795,6.967731749024398,9.118246746856393,6.967731749024398,10.193504245772392,4.284864552777209,3.1837548872720687,4.560141969153493,2.6332000545194987,4.835419385529779,1
822,11.51311726649301,42.15984237408825,1.2,0.0,3.0,0.0,3.0,9.118246746856393,7.6128862483739965,10.193504245772392,6.107525749891599,10.193504245772392,3.4590323036483537,2.9084774708957837,4.284864552777209,1.8073678053906437,4.284864552777209,0
825,11.457104131101707,42.139499760967176,2.1,1.7999999999999998,2.6999999999999997,0.0,3.0,8.258040747723594,7.827937748157196,8.473092247506795,7.827937748157196,9.978452745989191,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
826,11.460885095538028,42.13778400638312,0.6,0.0,2.4,0.0,2.6999999999999997,8.688143747289995,6.107525749891599,9.548349746422792,6.107525749891599,9.76340124620599,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.4590323036483537,0
828,11.47205925868168,42.16350053799447,2.1,0.0,2.6999999999999997,0.0,3.0,7.6128862483739965,6.752680249241198,8.688143747289995,6.107525749891599,9.333298246639593,2.9084774708957837,1.8073678053906437,3.1837548872720687,1.532090389014359,3.4590323036483537,0
829,11.483652297235727,42.16691290643341,1.2,0.0,2.1,0.0,3.0,8.688143747289995,8.042989247940394,10.193504245772392,7.182783248807597,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
830,11.46276010367688,42.17253759052269,0.0,0.0,0.3,0.0,0.8999999999999999,8.688143747289995,8.473092247506795,8.903195247073192,8.258040747723594,9.118246746856393,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
832,11.487858580063541,42.16138219164005,1.5,0.6,2.1,0.3,2.6999999999999997,7.827937748157196,7.182783248807597,8.258040747723594,6.107525749891599,8.473092247506795,2.3579226381432137,2.0826452217669287,2.9084774708957837,1.532090389014359,2.9084774708957837,0
837,11.439647714721477,42.14733727067414,0.0,0.0,0.6,0.0,1.7999999999999998,9.333298246639593,8.903195247073192,9.548349746422792,8.042989247940394,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,4.009587136400924,0
838,11.436313382264066,42.146778876705945,1.5,0.0,2.1,0.0,2.6999999999999997,8.042989247940394,7.6128862483739965,9.118246746856393,6.967731749024398,9.333298246639593,2.6332000545194987,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
839,11.418833555602733,42.15957029261071,0.0,0.0,2.6999999999999997,0.0,3.0,8.688143747289995,6.967731749024398,9.333298246639593,6.107525749891599,9.76340124620599,2.0826452217669287,1.532090389014359,2.9084774708957837,1.532090389014359,3.4590323036483537,0
840,11.438567846074589,42.17064400680901,0.0,0.0,0.3,0.0,0.3,9.548349746422792,9.333298246639593,9.76340124620599,9.333298246639593,9.76340124620599,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.1837548872720687,0
841,11.420345572815542,42.17641343277295,1.5,0.8999999999999999,2.1,0.3,2.1,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
842,11.404476509309823,42.177940040934054,0.8999999999999999,0.0,2.1,0.0,2.4,7.397834748590797,6.107525749891599,8.258040747723594,6.107525749891599,8.473092247506795,2.0826452217669287,1.532090389014359,2.6332000545194987,1.532090389014359,2.9084774708957837,0
849,11.231924300087652,41.911232102167425,0.0,0.0,0.6,0.0,1.2,8.688143747289995,8.473092247506795,8.903195247073192,8.042989247940394,8.903195247073192,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.009587136400924,0
850,11.236209996717774,41.91641860321242,0.3,0.0,0.6,0.0,0.8999999999999999,8.903195247073192,8.688143747289995,9.118246746856393,8.473092247506795,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
851,11.228963265481973,41.91978779013604,0.3,0.0,1.2,0.0,2.1,8.688143747289995,8.258040747723594,9.118246746856393,7.827937748157196,9.76340124620599,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
852,11.23295038773827,41.91488346662522,2.4,1.5,3.0,0.0,3.0,8.042989247940394,7.6128862483739965,8.473092247506795,7.6128862483739965,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
853,11.236590159097716,41.913152734109644,0.0,0.0,2.1,0.0,3.0,8.903195247073192,7.827937748157196,9.548349746422792,6.107525749891599,9.978452745989191,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.4590323036483537,0
854,11.236049115330749,41.913432948567724,0.0,0.0,2.4,0.0,3.0,9.76340124620599,7.6128862483739965,9.978452745989191,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
855,11.214126542638745,41.92255549276121,0.0,0.0,0.3,0.0,2.6999999999999997,9.548349746422792,9.118246746856393,10.193504245772392,7.6128862483739965,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,2.6332000545194987,4.009587136400924,0
856,11.232255848000927,41.924822435925115,0.8999999999999999,0.3,1.2,0.0,1.5,6.5376287494579985,6.107525749891599,7.827937748157196,6.107525749891599,8.258040747723594,2.3579226381432137,2.0826452217669287,2.6332000545194987,1.532090389014359,2.9084774708957837,0
857,11.233136201806404,41.93125357611069,0.8999999999999999,0.0,1.7999999999999998,0.0,3.0,8.688143747289995,8.042989247940394,9.76340124620599,6.107525749891599,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,3.7343097200246387,0
858,11.204725048252914,41.926520693512515,0.3,0.0,2.4,0.0,3.0,8.473092247506795,7.397834748590797,8.903195247073192,6.107525749891599,9.333298246639593,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
859,11.201984042329041,41.92997419288365,0.3,0.0,1.5,0.0,2.4,8.903195247073192,8.042989247940394,9.333298246639593,7.6128862483739965,9.548349746422792,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
860,11.233316086725386,41.941018874677624,1.2,0.8999999999999999,1.5,0.0,1.5,9.118246746856393,8.903195247073192,9.333298246639593,8.903195247073192,10.193504245772392,2.6332000545194987,2.3579226381432137,2.9084774708957837,2.0826452217669287,3.7343097200246387,0
862,11.235629189010591,41.907302568084425,1.2,0.0,2.1,0.0,3.0,8.688143747289995,8.042989247940394,10.193504245772392,7.182783248807597,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,2.3579226381432137,4.284864552777209,0
863,11.222641612520839,41.90340381720656,0.3,0.0,0.8999999999999999,0.0,1.2,8.688143747289995,8.258040747723594,8.903195247073192,8.042989247940394,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,4.009587136400924,0
865,11.214219449205164,41.91458319588766,0.0,0.0,0.3,0.0,0.3,9.548349746422792,9.333298246639593,9.76340124620599,9.333298246639593,9.76340124620599,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
869,11.19464779975379,41.91652760372085,0.8999999999999999,0.6,1.5,0.0,1.7999999999999998,6.107525749891599,6.107525749891599,7.6128862483739965,6.107525749891599,8.042989247940394,2.9084774708957837,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
880,11.19464779975379,41.91652760372085,0.8999999999999999,0.6,1.5,0.0,1.7999999999999998,6.107525749891599,6.107525749891599,7.6128862483739965,6.107525749891599,8.042989247940394,2.9084774708957837,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
901,11.160336136197223,41.922164583043234,1.2,0.8999999999999999,1.7999999999999998,0.3,2.1,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
902,11.191951070241041,41.92961762852559,1.5,0.0,2.1,0.0,2.4,8.473092247506795,8.042989247940394,9.978452745989191,7.827937748157196,10.193504245772392,3.7343097200246387,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,0
903,11.192625903301625,41.93030314086568,0.0,0.0,2.4,0.0,3.0,9.76340124620599,8.042989247940394,10.193504245772392,6.752680249241198,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,3.7343097200246387,0
904,11.189611114771884,41.92856069996289,0.3,0.0,0.8999999999999999,0.0,2.1,8.258040747723594,8.042989247940394,8.688143747289995,7.397834748590797,8.688143747289995,2.0826452217669287,1.532090389014359,2.6332000545194987,1.532090389014359,2.9084774708957837,0
905,11.15744627355839,41.93883187362843,1.2,0.6,1.7999999999999998,0.3,2.1,7.397834748590797,6.967731749024398,7.827937748157196,6.107525749891599,8.258040747723594,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
906,11.18337408023377,41.94745942648566,1.5,1.2,2.1,0.8999999999999999,2.1,7.397834748590797,6.107525749891599,7.6128862483739965,6.107525749891599,8.042989247940394,2.9084774708957837,2.6332000545194987,3.4590323036483537,1.8073678053906437,3.4590323036483537,0
912,11.151436490183887,41.92958517212884,1.5,0.8999999999999999,1.7999999999999998,0.3,1.7999999999999998,6.967731749024398,6.107525749891599,7.397834748590797,6.107525749891599,7.827937748157196,2.3579226381432137,1.8073678053906437,3.1837548872720687,1.532090389014359,3.1837548872720687,0
919,11.185702293482223,41.91511080661113,0.3,0.0,1.7999999999999998,0.0,2.4,8.042989247940394,6.107525749891599,8.473092247506795,6.107525749891599,8.688143747289995,2.0826452217669287,1.532090389014359,2.6332000545194987,1.532090389014359,2.9084774708957837,0
920,11.186233010518128,41.91891403117563,0.3,0.0,0.6,0.0,0.8999999999999999,8.903195247073192,8.688143747289995,9.118246746856393,8.473092247506795,9.333298246639593,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
925,11.140781970187419,41.9144350138118,0.6,0.0,2.1,0.0,3.0,8.903195247073192,8.042989247940394,9.978452745989191,7.182783248807597,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,3.7343097200246387,0
926,11.128155902118982,41.91725038207051,1.2,0.6,2.6999999999999997,0.0,3.0,8.042989247940394,6.967731749024398,8.258040747723594,6.107525749891599,8.473092247506795,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,3.7343097200246387,0
927,11.10305249798238,41.919780756639305,0.3,0.0,3.0,0.0,3.0,9.76340124620599,7.182783248807597,10.193504245772392,6.107525749891599,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,1.532090389014359,4.284864552777209,0
930,11.1152384389069,41.936394795639345,1.5,0.8999999999999999,1.7999999999999998,0.0,2.1,7.6128862483739965,7.182783248807597,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
932,11.111646542646747,41.953557177177686,0.8999999999999999,0.0,2.4,0.0,3.0,8.688143747289995,7.827937748157196,10.193504245772392,6.107525749891599,10.193504245772392,4.009587136400924,3.4590323036483537,5.110696801906063,2.9084774708957837,5.385974218282348,1
935,11.114417645970146,41.922965597841355,0.0,0.0,0.6,0.0,1.5,9.118246746856393,8.903195247073192,9.333298246639593,8.688143747289995,10.193504245772392,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,4.009587136400924,0
945,11.226029252016774,41.865541048108184,0.3,0.0,0.6,0.0,0.6,8.903195247073192,8.688143747289995,9.118246746856393,8.688143747289995,9.548349746422792,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
946,11.224630376249518,41.86750553971909,2.1,0.3,3.0,0.0,3.0,8.903195247073192,8.042989247940394,10.193504245772392,7.6128862483739965,10.193504245772392,4.009587136400924,3.4590323036483537,4.560141969153493,3.4590323036483537,4.560141969153493,0
947,11.20944625043189,41.86979738413643,0.3,0.0,1.2,0.0,2.4,8.473092247506795,8.042989247940394,8.903195247073192,6.967731749024398,9.118246746856393,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
948,11.186173916410112,41.87612559957889,0.8999999999999999,0.0,1.2,0.0,1.5,8.473092247506795,8.258040747723594,8.903195247073192,8.042989247940394,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
949,11.190908368927037,41.870867988550884,0.3,0.0,0.8999999999999999,0.0,1.5,8.903195247073192,8.473092247506795,9.118246746856393,8.042989247940394,9.333298246639593,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
950,11.19605124502821,41.877353630264665,1.2,0.6,2.1,0.0,2.4,7.6128862483739965,6.752680249241198,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.6332000545194987,3.4590323036483537,1.8073678053906437,3.4590323036483537,0
951,11.227906430598498,41.875541747148624,1.2,0.6,1.7999999999999998,0.3,2.1,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.333298246639593,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,4.009587136400924,0
952,11.22652672995318,41.88500059464789,0.0,0.0,0.8999999999999999,0.0,1.7999999999999998,8.903195247073192,8.258040747723594,9.118246746856393,7.827937748157196,9.333298246639593,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
953,11.225456376920327,41.88257681302944,0.3,0.0,1.5,0.0,2.4,8.688143747289995,8.042989247940394,9.118246746856393,7.182783248807597,9.548349746422792,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
956,11.220709663295501,41.89451045478574,0.8999999999999999,0.3,1.5,0.0,1.5,7.182783248807597,6.107525749891599,7.6128862483739965,6.107525749891599,7.827937748157196,2.6332000545194987,1.8073678053906437,3.1837548872720687,1.532090389014359,3.1837548872720687,0
957,11.211560467501783,41.89395439454572,0.0,0.0,0.6,0.0,1.7999999999999998,8.688143747289995,8.258040747723594,8.903195247073192,7.182783248807597,9.333298246639593,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
958,11.199847041888024,41.896210016855,1.5,0.0,2.1,0.0,2.6999999999999997,8.042989247940394,7.6128862483739965,8.903195247073192,7.397834748590797,9.118246746856393,3.7343097200246387,2.9084774708957837,4.009587136400924,2.6332000545194987,4.284864552777209,0
959,11.233472446641466,41.900166469933644,0.0,0.0,0.3,0.0,0.8999999999999999,8.903195247073192,8.688143747289995,9.118246746856393,8.258040747723594,9.118246746856393,4.284864552777209,4.009587136400924,4.560141969153493,4.009587136400924,4.560141969153493,0
961,11.220384700192097,41.90175831112363,0.6,0.0,1.5,0.0,1.5,7.827937748157196,7.182783248807597,8.258040747723594,7.182783248807597,8.258040747723594,3.4590323036483537,2.6332000545194987,3.7343097200246387,2.6332000545194987,4.009587136400924,0
962,11.218759147343029,41.899535850411084,0.0,0.0,0.3,0.0,0.3,8.473092247506795,8.258040747723594,8.688143747289995,8.258040747723594,8.903195247073192,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.4590323036483537,0
973,11.207117990136632,41.89514099846331,1.2,0.8999999999999999,3.0,0.0,3.0,10.193504245772392,8.473092247506795,10.193504245772392,7.6128862483739965,10.193504245772392,4.009587136400924,3.4590323036483537,4.284864552777209,2.9084774708957837,4.284864552777209,0
981,11.198210689771171,41.90150799180914,2.6999999999999997,2.1,3.0,0.0,3.0,7.6128862483739965,7.397834748590797,8.042989247940394,7.182783248807597,9.978452745989191,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
987,11.176105895503719,41.876932664372696,0.0,0.0,0.6,0.0,1.2,8.258040747723594,7.827937748157196,8.473092247506795,7.397834748590797,8.473092247506795,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
988,11.173437979527181,41.87758232498479,0.0,0.0,0.3,0.0,0.6,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.258040747723594,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
991,11.167725225931875,41.881851011308186,0.6,0.0,2.4,0.0,3.0,8.688143747289995,7.397834748590797,9.548349746422792,6.107525749891599,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
993,11.159107019245148,41.87765458145221,0.8999999999999999,0.0,2.6999999999999997,0.0,3.0,8.258040747723594,6.967731749024398,9.118246746856393,6.5376287494579985,9.333298246639593,3.4590323036483537,3.1837548872720687,4.009587136400924,2.0826452217669287,4.284864552777209,0
994,11.159788169510202,41.88189078404043,0.6,0.0,1.5,0.0,1.7999999999999998,7.397834748590797,6.107525749891599,8.258040747723594,6.107525749891599,8.258040747723594,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.1837548872720687,0
997,11.15348739615223,41.87672184946056,0.3,0.0,0.6,0.0,0.6,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.042989247940394,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.4590323036483537,0
998,11.140806724732984,41.881922104075336,0.3,0.0,0.8999999999999999,0.0,1.5,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.118246746856393,3.7343097200246387,3.4590323036483537,4.009587136400924,3.4590323036483537,4.284864552777209,0
1002,11.142071749832114,41.88193088882476,1.7999999999999998,1.5,2.4,0.3,3.0,7.827937748157196,7.397834748590797,8.042989247940394,7.397834748590797,10.193504245772392,2.6332000545194987,2.3579226381432137,3.1837548872720687,1.8073678053906437,4.284864552777209,0
1006,11.183234044276922,41.88714422937571,0.0,0.0,0.6,0.0,0.6,8.473092247506795,8.258040747723594,8.688143747289995,8.258040747723594,8.688143747289995,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,4.009587136400924,0
1007,11.17928831105855,41.88658806577609,1.5,1.2,2.1,0.8999999999999999,2.1,7.827937748157196,7.397834748590797,8.042989247940394,7.397834748590797,8.258040747723594,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
1011,11.168605088815243,41.8910552270794,0.3,0.0,0.8999999999999999,0.0,1.2,8.903195247073192,8.473092247506795,9.118246746856393,8.258040747723594,9.333298246639593,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.009587136400924,0
1017,11.145006871642883,41.89105341923537,0.3,0.0,0.8999999999999999,0.0,1.2,8.042989247940394,7.6128862483739965,8.258040747723594,7.397834748590797,8.473092247506795,4.009587136400924,3.7343097200246387,4.284864552777209,3.4590323036483537,4.284864552777209,0
1020,11.185484817142793,41.898002612565506,1.5,0.0,2.4,0.0,3.0,8.688143747289995,8.042989247940394,10.193504245772392,7.182783248807597,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1021,11.177721467161346,41.89666240204492,0.8999999999999999,0.0,1.5,0.0,1.5,7.182783248807597,6.107525749891599,7.827937748157196,6.107525749891599,8.042989247940394,2.6332000545194987,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.1837548872720687,0
1031,11.156822517894932,41.89582354772021,0.6,0.0,1.2,0.0,2.6999999999999997,8.688143747289995,8.258040747723594,9.333298246639593,7.182783248807597,9.978452745989191,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,4.009587136400924,0
1037,11.17438502844121,41.90390676276001,0.6,0.3,1.5,0.0,1.7999999999999998,7.827937748157196,7.397834748590797,8.258040747723594,6.107525749891599,8.473092247506795,2.6332000545194987,2.0826452217669287,2.9084774708957837,2.0826452217669287,3.1837548872720687,0
1038,11.174945526967774,41.87729319694793,1.7999999999999998,1.2,2.4,0.0,2.6999999999999997,7.6128862483739965,7.397834748590797,8.042989247940394,7.397834748590797,9.548349746422792,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
1041,11.132616276782677,41.880055246104355,1.5,0.8999999999999999,1.7999999999999998,0.6,2.1,7.6128862483739965,7.397834748590797,8.042989247940394,6.107525749891599,8.258040747723594,4.284864552777209,3.7343097200246387,4.560141969153493,2.9084774708957837,4.560141969153493,0
1042,11.129142355905817,41.882014690953966,1.7999999999999998,1.5,2.4,1.2,2.6999999999999997,7.6128862483739965,7.182783248807597,7.827937748157196,6.752680249241198,8.042989247940394,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
1043,11.129030491975149,41.88032026303946,1.7999999999999998,1.2,2.4,0.6,2.4,7.397834748590797,6.752680249241198,7.827937748157196,6.5376287494579985,8.258040747723594,3.1837548872720687,2.9084774708957837,3.7343097200246387,1.532090389014359,3.7343097200246387,0
1045,11.135122994537385,41.878079625931306,0.0,0.0,1.2,0.0,2.6999999999999997,8.688143747289995,8.042989247940394,9.118246746856393,6.107525749891599,9.76340124620599,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.4590323036483537,0
1049,11.121384281820331,41.87756044234425,0.3,0.0,0.6,0.0,0.6,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.258040747723594,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.4590323036483537,0
1050,11.108478076740417,41.88678451759161,1.5,0.8999999999999999,2.1,0.3,2.1,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.473092247506795,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1052,11.136709780029921,41.89023813634986,1.5,0.6,1.7999999999999998,0.0,2.4,8.042989247940394,7.827937748157196,8.473092247506795,7.397834748590797,9.118246746856393,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.284864552777209,0
1053,11.13836636127073,41.886345427652074,1.5,1.2,1.7999999999999998,1.2,1.7999999999999998,7.397834748590797,7.182783248807597,7.6128862483739965,7.182783248807597,7.6128862483739965,4.284864552777209,4.009587136400924,4.560141969153493,4.009587136400924,4.560141969153493,0
1075,11.206794838281391,41.83126225599122,2.1,1.5,2.4,0.3,2.6999999999999997,6.5376287494579985,6.107525749891599,7.397834748590797,6.107525749891599,8.258040747723594,3.1837548872720687,2.0826452217669287,3.7343097200246387,1.532090389014359,3.7343097200246387,0
1078,11.222154023467134,41.843241986738704,1.5,0.6,2.1,0.0,3.0,8.473092247506795,8.042989247940394,8.903195247073192,6.967731749024398,9.76340124620599,3.4590323036483537,2.9084774708957837,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1082,11.214485060617479,41.85185799848361,1.7999999999999998,1.5,2.4,0.8999999999999999,2.4,6.967731749024398,6.5376287494579985,7.397834748590797,6.107525749891599,7.827937748157196,2.9084774708957837,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1084,11.199097907903928,41.85252763110323,0.3,0.0,0.8999999999999999,0.0,1.7999999999999998,7.827937748157196,7.397834748590797,8.258040747723594,6.322577249674799,8.258040747723594,3.7343097200246387,3.1837548872720687,4.009587136400924,2.3579226381432137,4.284864552777209,0
1087,11.182058649918117,41.854893396584124,0.3,0.0,1.7999999999999998,0.0,3.0,8.688143747289995,8.042989247940394,9.548349746422792,7.182783248807597,9.76340124620599,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1093,11.183875479107067,41.86522236617549,0.6,0.3,0.8999999999999999,0.3,0.8999999999999999,6.967731749024398,6.752680249241198,7.182783248807597,6.752680249241198,7.397834748590797,1.8073678053906437,1.532090389014359,2.0826452217669287,1.532090389014359,2.9084774708957837,0
1103,11.181702906436172,41.86962774232871,0.6,0.3,1.2,0.0,1.7999999999999998,7.827937748157196,7.397834748590797,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
1104,11.154453289110585,41.84537151653243,0.0,0.0,0.8999999999999999,0.0,2.1,8.473092247506795,7.827937748157196,8.903195247073192,6.107525749891599,9.118246746856393,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.0826452217669287,4.009587136400924,0
1105,11.138457861774308,41.84195304324239,0.0,0.0,1.5,0.0,2.4,8.473092247506795,7.6128862483739965,8.688143747289995,6.967731749024398,8.688143747289995,2.6332000545194987,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
1106,11.141469767042492,41.83793593731225,0.3,0.0,1.2,0.0,2.6999999999999997,8.473092247506795,8.042989247940394,8.903195247073192,7.182783248807597,9.118246746856393,2.6332000545194987,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1108,11.152745960856926,41.85606069465421,1.2,0.3,2.4,0.0,2.6999999999999997,8.042989247940394,7.182783248807597,8.473092247506795,6.5376287494579985,8.903195247073192,3.4590323036483537,2.9084774708957837,4.009587136400924,2.0826452217669287,4.009587136400924,0
1109,11.157171100873143,41.85192324979419,1.5,0.8999999999999999,2.1,0.0,2.6999999999999997,8.042989247940394,7.6128862483739965,8.688143747289995,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1110,11.164693104262659,41.85472796104176,0.6,0.0,1.5,0.0,3.0,8.473092247506795,8.042989247940394,8.903195247073192,7.182783248807597,9.118246746856393,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1111,11.153103257338582,41.847708822653054,0.0,0.0,0.6,0.0,0.8999999999999999,8.688143747289995,8.258040747723594,8.903195247073192,8.042989247940394,8.903195247073192,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
1112,11.133280492700006,41.84935614070917,0.6,0.0,0.8999999999999999,0.0,1.7999999999999998,8.258040747723594,8.042989247940394,8.688143747289995,7.6128862483739965,8.688143747289995,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1113,11.14531955444956,41.85498099859317,0.0,0.0,0.6,0.0,2.1,9.978452745989191,9.333298246639593,10.193504245772392,8.042989247940394,10.193504245772392,3.7343097200246387,3.4590323036483537,4.009587136400924,2.9084774708957837,4.284864552777209,0
1117,11.171976506955271,41.86353120269857,0.0,0.0,2.4,0.0,3.0,9.76340124620599,7.6128862483739965,10.193504245772392,6.752680249241198,10.193504245772392,3.7343097200246387,3.1837548872720687,4.284864552777209,2.0826452217669287,4.560141969153493,0
1118,11.174334589198683,41.856312978624544,1.5,0.8999999999999999,2.1,0.0,3.0,8.042989247940394,7.6128862483739965,8.473092247506795,6.752680249241198,9.118246746856393,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
1120,11.176956930416727,41.85865191649945,1.5,1.2,2.1,0.0,2.4,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.903195247073192,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.3579226381432137,3.7343097200246387,0
1121,11.135493595611651,41.8619478080155,0.6,0.0,1.2,0.0,1.5,8.473092247506795,8.042989247940394,9.118246746856393,8.042989247940394,9.333298246639593,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
1122,11.143384854655572,41.867914697119204,0.6,0.3,0.8999999999999999,0.0,1.2,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.258040747723594,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1124,11.140775947699233,41.86112082784812,0.3,0.0,1.2,0.0,1.2,10.193504245772392,8.903195247073192,10.193504245772392,8.903195247073192,10.193504245772392,4.009587136400924,2.9084774708957837,4.284864552777209,2.9084774708957837,4.284864552777209,0
1127,11.179929286236538,41.867962771986306,1.2,0.8999999999999999,1.5,0.3,1.5,7.397834748590797,7.182783248807597,7.6128862483739965,7.182783248807597,7.827937748157196,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
1128,11.177086597164358,41.864837310892625,0.8999999999999999,0.3,1.2,0.3,1.5,7.397834748590797,6.967731749024398,7.827937748157196,6.107525749891599,8.042989247940394,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1129,11.168672311279932,41.86833468841545,0.3,0.0,1.2,0.0,2.1,8.903195247073192,8.258040747723594,9.333298246639593,7.827937748157196,9.548349746422792,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
1135,11.161228821392742,41.84804806603252,0.3,0.0,3.0,0.0,3.0,9.978452745989191,7.397834748590797,10.193504245772392,6.107525749891599,10.193504245772392,3.4590323036483537,2.6332000545194987,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1136,11.160913004457752,41.863830824903054,0.6,0.0,1.2,0.0,1.2,9.548349746422792,8.903195247073192,9.76340124620599,7.827937748157196,10.193504245772392,3.1837548872720687,2.3579226381432137,3.7343097200246387,1.532090389014359,4.009587136400924,0
1137,11.149401256398239,41.87317783813065,1.2,0.8999999999999999,1.7999999999999998,0.8999999999999999,1.7999999999999998,7.182783248807597,6.752680249241198,7.6128862483739965,6.107525749891599,7.6128862483739965,2.9084774708957837,2.6332000545194987,3.4590323036483537,1.532090389014359,3.4590323036483537,0
1141,11.143232552819944,41.85311461665858,0.0,0.0,0.3,0.0,0.6,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.042989247940394,2.3579226381432137,2.0826452217669287,2.6332000545194987,2.0826452217669287,2.6332000545194987,0
1145,11.169628800456875,41.8663039782927,0.3,0.0,1.2,0.0,1.7999999999999998,8.473092247506795,7.827937748157196,8.903195247073192,7.397834748590797,8.903195247073192,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.1837548872720687,0
1148,11.127111057772574,41.843679472487366,1.2,0.8999999999999999,1.5,0.0,1.7999999999999998,8.258040747723594,8.042989247940394,8.473092247506795,7.827937748157196,8.903195247073192,4.284864552777209,4.009587136400924,4.560141969153493,3.7343097200246387,4.560141969153493,0
1149,11.118514722844129,41.842103065961254,0.0,0.0,0.8999999999999999,0.0,1.5,8.903195247073192,8.258040747723594,9.118246746856393,7.827937748157196,9.333298246639593,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1150,11.114044505243907,41.84996291690604,0.3,0.0,2.1,0.0,2.4,8.042989247940394,6.107525749891599,8.473092247506795,6.107525749891599,8.688143747289995,2.6332000545194987,1.8073678053906437,3.4590323036483537,1.532090389014359,3.4590323036483537,0
1151,11.124456387509541,41.85559658294801,0.3,0.0,0.6,0.0,0.8999999999999999,8.473092247506795,8.258040747723594,8.903195247073192,8.042989247940394,8.903195247073192,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.009587136400924,0
1152,11.120965895227664,41.85862546271773,0.8999999999999999,0.6,1.5,0.3,1.7999999999999998,7.827937748157196,7.397834748590797,8.042989247940394,6.967731749024398,8.258040747723594,4.009587136400924,3.7343097200246387,4.560141969153493,3.7343097200246387,4.560141969153493,0
1153,11.133542152396585,41.85707507800579,0.3,0.0,1.2,0.0,1.7999999999999998,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.548349746422792,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
1156,11.102398981092643,41.86272228949084,1.2,0.8999999999999999,1.5,0.8999999999999999,1.5,7.827937748157196,7.6128862483739965,8.042989247940394,7.6128862483739965,8.042989247940394,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
1157,11.107932857202087,41.86666550290185,0.0,0.0,2.1,0.0,3.0,9.548349746422792,8.042989247940394,10.193504245772392,7.182783248807597,10.193504245772392,3.1837548872720687,2.3579226381432137,4.009587136400924,2.0826452217669287,4.284864552777209,0
1158,11.111248516765123,41.8700591076199,1.5,0.8999999999999999,1.7999999999999998,0.6,1.7999999999999998,6.967731749024398,6.752680249241198,7.6128862483739965,6.5376287494579985,7.827937748157196,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.0826452217669287,4.009587136400924,0
1159,11.112738059801297,41.867455156606205,1.7999999999999998,1.5,2.1,1.5,2.4,7.182783248807597,6.967731749024398,7.397834748590797,6.967731749024398,7.397834748590797,3.7343097200246387,3.4590323036483537,4.009587136400924,3.4590323036483537,4.284864552777209,0
1161,11.101288825455194,41.877281518566384,1.7999999999999998,0.0,2.6999999999999997,0.0,2.6999999999999997,8.258040747723594,7.827937748157196,9.978452745989191,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1166,11.124351651298772,41.86538128015252,0.8999999999999999,0.6,1.7999999999999998,0.0,2.1,8.042989247940394,7.6128862483739965,8.258040747723594,7.6128862483739965,8.688143747289995,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1176,11.129255065079668,41.87121664619787,0.6,0.0,0.8999999999999999,0.0,1.2,6.107525749891599,6.107525749891599,7.827937748157196,6.107525749891599,9.333298246639593,2.0826452217669287,1.532090389014359,2.9084774708957837,1.532090389014359,3.1837548872720687,0
1178,11.060756713134769,41.65287703567357,1.5,0.8999999999999999,3.0,0.0,3.0,8.042989247940394,6.967731749024398,8.258040747723594,6.107525749891599,8.473092247506795,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1179,11.081029336308415,41.657947115019,0.0,0.0,1.2,0.0,2.4,8.258040747723594,7.6128862483739965,8.473092247506795,6.107525749891599,8.688143747289995,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1180,11.066339543194028,41.66552851072711,0.3,0.0,1.7999999999999998,0.0,3.0,8.473092247506795,7.827937748157196,8.903195247073192,6.752680249241198,9.118246746856393,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
1181,11.07616817786212,41.674717944555134,0.0,0.0,0.3,0.0,0.6,8.688143747289995,8.258040747723594,8.903195247073192,8.042989247940394,9.118246746856393,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
1182,11.100191469812133,41.670821396088066,0.0,0.0,0.8999999999999999,0.0,1.5,8.903195247073192,8.258040747723594,9.333298246639593,8.042989247940394,9.548349746422792,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.284864552777209,0
1198,11.041899124767829,41.65656336176197,1.2,0.8999999999999999,1.5,0.8999999999999999,1.7999999999999998,6.322577249674799,6.107525749891599,7.182783248807597,6.107525749891599,7.397834748590797,2.9084774708957837,2.6332000545194987,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1199,11.01141408686871,41.672989119159446,0.0,0.0,0.8999999999999999,0.0,1.2,8.473092247506795,8.042989247940394,8.688143747289995,8.042989247940394,8.903195247073192,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
1200,11.045229441986097,41.66787787071936,0.3,0.0,0.6,0.0,0.8999999999999999,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.8073678053906437,3.1837548872720687,0
1201,11.049399271787369,41.675108809671315,1.7999999999999998,0.0,2.4,0.0,3.0,8.042989247940394,7.6128862483739965,9.548349746422792,7.182783248807597,9.978452745989191,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1203,11.036743223459972,41.67254335863493,0.0,0.0,0.6,0.0,0.8999999999999999,7.827937748157196,7.397834748590797,8.042989247940394,7.182783248807597,8.258040747723594,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1204,11.038000840183258,41.67048570989356,1.7999999999999998,1.2,2.1,0.0,2.4,6.967731749024398,6.107525749891599,7.397834748590797,6.107525749891599,8.258040747723594,3.1837548872720687,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
1207,11.024753139224984,41.67603138956574,0.6,0.0,1.2,0.0,2.4,8.258040747723594,7.6128862483739965,8.688143747289995,6.107525749891599,9.118246746856393,3.7343097200246387,3.4590323036483537,4.009587136400924,2.3579226381432137,4.284864552777209,0
1208,11.05017315129645,41.679198974228385,0.0,0.0,0.3,0.0,0.3,7.827937748157196,7.6128862483739965,8.473092247506795,7.6128862483739965,8.688143747289995,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.1837548872720687,0
1209,11.025017413261846,41.686854425315545,1.5,0.0,3.0,0.0,3.0,7.827937748157196,6.752680249241198,8.688143747289995,6.107525749891599,9.118246746856393,2.9084774708957837,2.0826452217669287,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1210,11.062789646554865,41.69100779182739,0.6,0.0,2.6999999999999997,0.0,3.0,9.333298246639593,7.827937748157196,9.978452745989191,7.6128862483739965,10.193504245772392,3.7343097200246387,3.1837548872720687,4.009587136400924,3.1837548872720687,4.284864552777209,0
1218,11.031506569799223,41.659896484839386,0.6,0.0,1.2,0.0,1.5,7.397834748590797,6.107525749891599,8.042989247940394,6.107525749891599,8.258040747723594,2.6332000545194987,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.1837548872720687,0
1229,11.003137884301353,41.70834295620084,0.0,0.0,2.1,0.0,2.6999999999999997,9.978452745989191,8.258040747723594,10.193504245772392,7.827937748157196,10.193504245772392,4.009587136400924,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,1
1230,10.99545731410952,41.712446021761394,1.2,0.0,1.7999999999999998,0.0,3.0,8.042989247940394,7.6128862483739965,8.473092247506795,6.967731749024398,10.193504245772392,2.9084774708957837,1.8073678053906437,3.4590323036483537,1.532090389014359,4.284864552777209,0
1231,10.977561110711973,41.682855961830455,1.2,0.8999999999999999,1.5,0.8999999999999999,1.5,6.967731749024398,6.5376287494579985,7.182783248807597,6.5376287494579985,7.182783248807597,2.3579226381432137,2.0826452217669287,2.6332000545194987,1.8073678053906437,2.6332000545194987,0
1238,11.046377649291477,41.61648814526393,0.3,0.0,0.8999999999999999,0.0,1.2,8.258040747723594,7.827937748157196,8.688143747289995,7.6128862483739965,8.688143747289995,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
1239,11.031182669950262,41.624137867352665,0.6,0.3,2.1,0.0,2.4,8.473092247506795,7.827937748157196,8.688143747289995,7.397834748590797,9.118246746856393,3.1837548872720687,2.9084774708957837,4.009587136400924,2.6332000545194987,4.009587136400924,0
1240,11.076274111043734,41.623096924380405,1.2,0.0,1.7999999999999998,0.0,2.1,8.473092247506795,8.258040747723594,9.978452745989191,8.042989247940394,10.193504245772392,2.9084774708957837,2.6332000545194987,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
1241,11.06534489425164,41.62515237019247,0.6,0.0,1.2,0.0,3.0,8.258040747723594,7.827937748157196,8.903195247073192,6.752680249241198,9.333298246639593,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,4.009587136400924,0
1242,11.036586550686797,41.63221299291911,0.3,0.0,0.6,0.0,0.8999999999999999,8.473092247506795,8.258040747723594,8.688143747289995,8.042989247940394,8.688143747289995,4.284864552777209,4.009587136400924,4.560141969153493,3.7343097200246387,4.560141969153493,0
1243,11.038346448207857,41.63294893625353,0.0,0.0,1.7999999999999998,0.0,3.0,8.688143747289995,7.827937748157196,9.333298246639593,6.107525749891599,9.76340124620599,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.7343097200246387,0
1244,11.043524445941955,41.630084269815264,0.0,0.0,1.5,0.0,3.0,8.688143747289995,8.042989247940394,9.333298246639593,6.5376287494579985,9.76340124620599,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.7343097200246387,0
1245,11.057502102850595,41.639254414121346,1.2,0.8999999999999999,1.5,0.0,1.7999999999999998,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.688143747289995,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
1246,11.06295098833911,41.64755595037055,0.3,0.0,0.8999999999999999,0.0,1.2,8.688143747289995,8.258040747723594,8.903195247073192,8.258040747723594,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
1247,11.074017736402771,41.64467484943096,0.0,0.0,1.7999999999999998,0.0,3.0,8.903195247073192,8.042989247940394,9.76340124620599,6.107525749891599,10.193504245772392,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.8073678053906437,4.009587136400924,0
1251,11.056321068381077,41.62673544867064,1.2,0.6,1.5,0.0,1.7999999999999998,8.042989247940394,7.827937748157196,8.258040747723594,7.827937748157196,8.473092247506795,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.1837548872720687,0
1263,11.014830847787472,41.63190254751635,0.0,0.0,0.6,0.0,1.7999999999999998,8.473092247506795,8.042989247940394,8.688143747289995,7.397834748590797,8.688143747289995,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
1264,11.011787044909154,41.634873305907,1.2,0.0,3.0,0.0,3.0,8.042989247940394,6.322577249674799,8.903195247073192,6.107525749891599,9.118246746856393,3.1837548872720687,2.3579226381432137,4.009587136400924,1.8073678053906437,4.009587136400924,0
1265,11.011952554311465,41.627192362919644,0.8999999999999999,0.6,1.5,0.0,1.7999999999999998,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.258040747723594,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1266,11.003578251367564,41.62993762938295,1.5,0.0,2.1,0.0,2.6999999999999997,7.827937748157196,7.397834748590797,8.688143747289995,6.967731749024398,8.903195247073192,3.1837548872720687,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
1267,11.006397497586752,41.63046769493845,0.6,0.0,1.2,0.0,2.1,8.473092247506795,8.042989247940394,8.903195247073192,7.6128862483739965,9.118246746856393,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1268,10.991657326946347,41.63435111475941,0.3,0.0,1.7999999999999998,0.0,2.4,8.258040747723594,7.397834748590797,8.688143747289995,6.107525749891599,8.688143747289995,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1269,10.985607340962344,41.634250757640004,0.8999999999999999,0.3,1.2,0.3,1.5,7.827937748157196,7.6128862483739965,8.258040747723594,7.397834748590797,8.258040747723594,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.7343097200246387,0
1272,11.019967181301352,41.642121964850745,0.3,0.0,0.8999999999999999,0.0,1.2,8.258040747723594,8.042989247940394,8.688143747289995,7.827937748157196,8.688143747289995,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1273,11.014594233840644,41.64118573949097,1.2,0.6,1.5,0.6,1.5,6.752680249241198,6.5376287494579985,7.182783248807597,6.322577249674799,7.182783248807597,2.6332000545194987,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1275,11.010567487578856,41.64448341878733,1.2,0.8999999999999999,1.7999999999999998,0.0,2.1,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.473092247506795,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
1276,10.996577516820626,41.645463366745076,0.6,0.3,1.2,0.0,1.5,8.042989247940394,7.397834748590797,8.258040747723594,6.107525749891599,8.473092247506795,3.7343097200246387,3.4590323036483537,4.009587136400924,2.6332000545194987,4.284864552777209,0
1277,11.033738657873103,41.64119488940017,1.5,0.6,2.6999999999999997,0.0,3.0,8.258040747723594,7.6128862483739965,8.903195247073192,6.107525749891599,9.548349746422792,3.4590323036483537,3.1837548872720687,4.009587136400924,2.3579226381432137,4.284864552777209,0
1278,11.020367552697417,41.65153601633679,0.0,0.0,0.3,0.0,0.8999999999999999,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.258040747723594,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1279,11.022584642666839,41.65079811445561,0.0,0.0,0.6,0.0,1.2,8.258040747723594,8.042989247940394,8.688143747289995,7.6128862483739965,8.688143747289995,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
1280,11.025570643450676,41.65086287435518,0.0,0.0,0.3,0.0,0.6,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.258040747723594,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.1837548872720687,0
1281,11.025158407704497,41.64984353991473,0.0,0.0,1.2,0.0,1.2,7.827937748157196,6.752680249241198,8.042989247940394,6.107525749891599,8.042989247940394,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
1285,11.024062492623518,41.64387812264943,0.8999999999999999,0.0,2.4,0.0,3.0,7.827937748157196,6.752680249241198,8.688143747289995,6.107525749891599,8.903195247073192,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.7343097200246387,0
1286,11.008223609585905,41.65092737833705,0.0,0.0,0.3,0.0,0.6,8.258040747723594,8.042989247940394,8.473092247506795,7.827937748157196,8.473092247506795,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,3.7343097200246387,0
1287,11.009340312876418,41.65801485064409,0.8999999999999999,0.0,1.7999999999999998,0.0,2.6999999999999997,8.688143747289995,8.042989247940394,9.978452745989191,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1303,11.016926755129443,41.638565911565045,0.3,0.0,0.8999999999999999,0.0,1.2,7.827937748157196,7.6128862483739965,8.258040747723594,7.397834748590797,10.193504245772392,2.6332000545194987,1.8073678053906437,3.1837548872720687,1.532090389014359,4.284864552777209,0
1308,10.980365912044084,41.64229071758638,0.6,0.3,1.2,0.0,1.2,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1309,10.974010123169915,41.63855408101087,0.8999999999999999,0.3,2.1,0.0,2.4,8.042989247940394,7.397834748590797,8.258040747723594,6.967731749024398,8.473092247506795,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,3.7343097200246387,0
1310,10.944221038291495,41.64791095741351,0.3,0.0,0.6,0.0,2.4,9.118246746856393,8.903195247073192,9.548349746422792,7.827937748157196,9.76340124620599,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.284864552777209,0
1321,11.015655580819665,41.594028179726756,1.5,0.0,2.6999999999999997,0.0,3.0,7.827937748157196,6.967731749024398,8.688143747289995,6.107525749891599,8.903195247073192,2.9084774708957837,2.0826452217669287,3.4590323036483537,1.8073678053906437,3.4590323036483537,0
1331,11.01608358307489,41.6023778492132,1.2,0.6,1.5,0.3,2.4,8.042989247940394,7.827937748157196,8.258040747723594,7.182783248807597,8.473092247506795,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1333,10.977135550802679,41.60164391521926,0.0,0.0,0.3,0.0,0.6,10.193504245772392,9.978452745989191,10.193504245772392,9.76340124620599,10.193504245772392,3.7343097200246387,3.4590323036483537,4.009587136400924,3.1837548872720687,4.009587136400924,0
1334,10.99720357529591,41.609482506077654,0.0,0.0,0.8999999999999999,0.0,2.1,8.258040747723594,7.827937748157196,8.688143747289995,6.967731749024398,8.688143747289995,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.532090389014359,3.4590323036483537,0
1335,10.99634086287652,41.611546375481176,1.7999999999999998,0.8999999999999999,2.4,0.6,2.6999999999999997,7.6128862483739965,7.182783248807597,8.042989247940394,7.182783248807597,8.042989247940394,4.009587136400924,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,0
1336,10.976860195312678,41.617253386114285,0.8999999999999999,0.6,1.2,0.3,1.5,7.6128862483739965,7.182783248807597,7.827937748157196,6.752680249241198,8.042989247940394,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1338,11.011477769468122,41.6081347087284,0.0,0.0,3.0,0.0,3.0,9.118246746856393,7.182783248807597,9.548349746422792,6.107525749891599,9.76340124620599,2.9084774708957837,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1340,10.992016529447493,41.61432925196225,0.3,0.0,1.2,0.0,2.1,8.688143747289995,8.258040747723594,9.118246746856393,7.827937748157196,9.76340124620599,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,4.009587136400924,0
1341,11.01783928058161,41.6164806365397,1.7999999999999998,0.8999999999999999,2.4,0.0,3.0,7.6128862483739965,6.967731749024398,8.258040747723594,6.107525749891599,8.688143747289995,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1342,11.01880915967352,41.61710293742529,0.6,0.0,1.7999999999999998,0.0,2.4,7.827937748157196,6.967731749024398,8.473092247506795,6.107525749891599,8.688143747289995,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1343,10.993402860704855,41.62517176364064,1.5,0.8999999999999999,3.0,0.3,3.0,9.978452745989191,8.688143747289995,10.193504245772392,6.752680249241198,10.193504245772392,5.110696801906063,4.284864552777209,5.385974218282348,2.0826452217669287,5.385974218282348,1
1344,10.992515254048584,41.6255053313017,0.6,0.0,1.7999999999999998,0.0,2.4,8.042989247940394,6.967731749024398,8.688143747289995,6.107525749891599,8.688143747289995,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
1345,10.986568584740402,41.620440392851535,0.6,0.3,0.8999999999999999,0.0,1.2,6.107525749891599,6.107525749891599,6.967731749024398,6.107525749891599,7.397834748590797,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1348,11.009440206196077,41.61504040882148,0.6,0.0,2.6999999999999997,0.0,3.0,8.258040747723594,7.182783248807597,8.903195247073192,6.107525749891599,8.903195247073192,2.3579226381432137,1.8073678053906437,3.1837548872720687,1.532090389014359,3.4590323036483537,0
1349,10.96751177197196,41.60628744831938,0.3,0.0,2.4,0.0,3.0,9.76340124620599,7.827937748157196,10.193504245772392,7.397834748590797,10.193504245772392,4.009587136400924,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,1
1350,10.954158024754964,41.610085466010375,0.0,0.0,0.6,0.0,0.8999999999999999,8.688143747289995,8.258040747723594,8.903195247073192,8.042989247940394,9.118246746856393,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
1351,10.951202904947893,41.605668312991114,0.0,0.0,0.3,0.0,1.2,8.688143747289995,8.473092247506795,8.903195247073192,8.042989247940394,9.118246746856393,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.4590323036483537,0
1353,10.939589788311212,41.61600592719212,1.5,1.2,1.7999999999999998,1.2,1.7999999999999998,8.473092247506795,8.258040747723594,8.688143747289995,8.258040747723594,8.903195247073192,5.661251634658633,5.385974218282348,5.936529051034918,5.385974218282348,5.936529051034918,1
1356,10.96615994646092,41.61245795370796,1.2,0.6,1.5,0.0,2.1,7.6128862483739965,7.397834748590797,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1357,10.960085113522734,41.616677769265955,0.6,0.0,1.2,0.0,1.2,7.397834748590797,6.752680249241198,8.042989247940394,6.107525749891599,8.042989247940394,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1358,10.935431506552248,41.6240908434086,0.0,0.0,0.6,0.0,0.8999999999999999,8.473092247506795,8.042989247940394,8.688143747289995,8.042989247940394,8.688143747289995,3.7343097200246387,3.4590323036483537,4.009587136400924,3.4590323036483537,4.284864552777209,0
1360,10.966569487867812,41.63174417050675,0.0,0.0,0.6,0.0,0.8999999999999999,8.258040747723594,7.827937748157196,8.473092247506795,7.6128862483739965,8.473092247506795,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1362,10.960954932178554,41.628207955369355,1.7999999999999998,0.8999999999999999,3.0,0.0,3.0,7.397834748590797,6.107525749891599,8.042989247940394,6.107525749891599,8.473092247506795,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,3.7343097200246387,0
1363,10.963188244639477,41.625732052024695,1.5,0.0,2.1,0.0,2.4,6.107525749891599,6.107525749891599,8.042989247940394,6.107525749891599,8.258040747723594,2.6332000545194987,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
1364,10.972946885195215,41.636362414495515,0.8999999999999999,0.0,2.4,0.0,3.0,8.688143747289995,8.042989247940394,9.978452745989191,7.182783248807597,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.284864552777209,0
1366,10.93487228196549,41.614573261692634,0.8999999999999999,0.3,1.2,0.3,1.5,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,2.6332000545194987,2.0826452217669287,2.9084774708957837,2.0826452217669287,3.1837548872720687,0
1373,10.965858179606915,41.632704400281035,0.8999999999999999,0.0,2.4,0.0,2.6999999999999997,7.827937748157196,6.107525749891599,8.473092247506795,6.107525749891599,8.688143747289995,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1374,10.71167638599654,41.28538140300139,0.3,0.0,0.6,0.0,0.6,9.118246746856393,8.903195247073192,9.333298246639593,8.903195247073192,9.333298246639593,5.385974218282348,5.110696801906063,5.661251634658633,5.110696801906063,5.661251634658633,1
1375,10.742193696978719,41.28133290456813,0.0,0.0,0.3,0.0,0.3,9.978452745989191,9.76340124620599,10.193504245772392,9.76340124620599,10.193504245772392,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.385974218282348,1
1376,10.740868429765925,41.30672980577313,0.3,0.0,1.7999999999999998,0.0,3.0,10.193504245772392,8.688143747289995,10.193504245772392,8.042989247940394,10.193504245772392,4.560141969153493,3.7343097200246387,4.835419385529779,3.4590323036483537,4.835419385529779,1
1377,10.731713353540723,41.309747684635575,0.0,0.0,0.3,0.0,0.3,10.193504245772392,9.978452745989191,10.193504245772392,9.978452745989191,10.193504245772392,5.661251634658633,5.110696801906063,5.936529051034918,5.110696801906063,5.936529051034918,1
1378,10.730815840444128,41.293044320618385,2.1,1.5,3.0,0.0,3.0,7.827937748157196,6.967731749024398,8.258040747723594,6.967731749024398,9.333298246639593,3.7343097200246387,3.4590323036483537,4.284864552777209,2.9084774708957837,4.284864552777209,0
1379,10.744102553431734,41.30487326072008,0.0,0.0,0.6,0.0,0.8999999999999999,9.333298246639593,8.903195247073192,9.548349746422792,8.473092247506795,9.978452745989191,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,1
1381,10.692024656036187,41.293409385904674,0.0,0.0,0.6,0.0,1.5,9.978452745989191,9.76340124620599,10.193504245772392,8.688143747289995,10.193504245772392,4.560141969153493,4.284864552777209,5.110696801906063,4.009587136400924,5.110696801906063,1
1382,10.704004958814851,41.30312679672288,0.0,0.0,0.3,0.0,1.2,9.548349746422792,9.333298246639593,9.978452745989191,8.688143747289995,9.978452745989191,4.560141969153493,4.009587136400924,4.835419385529779,4.009587136400924,4.835419385529779,1
1383,10.693016234879485,41.30901515884223,0.3,0.0,0.6,0.0,1.7999999999999998,8.903195247073192,8.688143747289995,9.548349746422792,8.042989247940394,9.548349746422792,4.009587136400924,3.7343097200246387,4.560141969153493,3.7343097200246387,4.560141969153493,0
1385,10.644003816373933,41.31128170280298,0.6,0.0,0.8999999999999999,0.0,1.7999999999999998,8.903195247073192,8.688143747289995,9.333298246639593,8.042989247940394,9.76340124620599,3.7343097200246387,3.4590323036483537,4.009587136400924,3.4590323036483537,4.284864552777209,1
1386,10.630269543069122,41.32744129792002,0.0,0.0,0.3,0.0,0.3,9.548349746422792,9.333298246639593,9.76340124620599,9.333298246639593,9.76340124620599,5.385974218282348,5.110696801906063,5.661251634658633,5.110696801906063,5.661251634658633,1
1387,10.638015217014765,41.33801725705599,0.6,0.3,0.8999999999999999,0.3,0.8999999999999999,10.193504245772392,9.978452745989191,10.193504245772392,9.978452745989191,10.193504245772392,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.385974218282348,1
1389,10.714295290817407,41.261301603988315,1.7999999999999998,1.5,2.1,0.0,2.1,8.688143747289995,8.473092247506795,8.903195247073192,8.473092247506795,10.193504245772392,4.835419385529779,4.560141969153493,5.110696801906063,4.560141969153493,5.385974218282348,1
1390,10.70227769216432,41.26325334526885,0.0,0.0,0.3,0.0,0.3,8.903195247073192,8.688143747289995,9.118246746856393,8.688143747289995,9.118246746856393,4.009587136400924,3.7343097200246387,4.284864552777209,3.7343097200246387,4.284864552777209,1
1391,10.700744785656653,41.26681168347336,0.0,0.0,2.4,0.0,2.6999999999999997,10.193504245772392,8.042989247940394,10.193504245772392,7.827937748157196,10.193504245772392,4.560141969153493,4.009587136400924,5.110696801906063,3.7343097200246387,5.110696801906063,1
1392,10.72158672948215,41.27069144491034,0.0,0.0,0.3,0.0,0.3,9.118246746856393,8.688143747289995,9.333298246639593,8.688143747289995,9.333298246639593,4.284864552777209,4.009587136400924,4.560141969153493,4.009587136400924,4.835419385529779,1
1395,10.672677514719407,41.256623073963105,0.6,0.3,0.8999999999999999,0.3,0.8999999999999999,8.903195247073192,8.688143747289995,9.118246746856393,8.688143747289995,9.118246746856393,5.936529051034918,5.661251634658633,6.211806467411202,5.661251634658633,6.211806467411202,1
1396,10.65819722780863,41.2663484544329,2.1,1.7999999999999998,2.4,1.7999999999999998,3.0,6.752680249241198,6.5376287494579985,6.967731749024398,6.322577249674799,6.967731749024398,2.3579226381432137,2.0826452217669287,2.6332000545194987,2.0826452217669287,4.009587136400924,0
1400,10.643289507440338,41.292039470741436,1.2,0.3,1.7999999999999998,0.0,2.1,8.473092247506795,8.042989247940394,8.903195247073192,7.827937748157196,9.333298246639593,3.7343097200246387,3.4590323036483537,4.284864552777209,3.1837548872720687,4.284864552777209,1
1401,10.638559311068589,41.29510768609614,1.7999999999999998,1.5,2.1,1.5,2.4,8.688143747289995,8.473092247506795,8.903195247073192,8.258040747723594,8.903195247073192,5.385974218282348,5.110696801906063,5.661251634658633,5.110696801906063,5.661251634658633,1
1402,10.624789810208826,41.29052302498451,0.3,0.0,0.6,0.0,2.4,9.118246746856393,8.903195247073192,9.333298246639593,6.752680249241198,9.333298246639593,4.560141969153493,4.284864552777209,4.835419385529779,3.1837548872720687,4.835419385529779,1
1403,10.623893795359686,41.2992999354848,1.2,0.8999999999999999,1.5,0.8999999999999999,1.5,8.688143747289995,8.473092247506795,8.903195247073192,8.473092247506795,8.903195247073192,5.936529051034918,5.661251634658633,6.211806467411202,5.661251634658633,6.211806467411202,1
1405,10.650427006182875,41.29318781908634,0.0,0.0,0.6,0.0,0.8999999999999999,9.548349746422792,9.118246746856393,9.76340124620599,8.903195247073192,9.76340124620599,4.835419385529779,4.284864552777209,5.110696801906063,4.284864552777209,5.110696801906063,1
1415,10.682070287085233,41.21191492306122,1.2,0.8999999999999999,1.5,0.8999999999999999,2.1,8.042989247940394,7.827937748157196,8.258040747723594,6.967731749024398,8.258040747723594,4.560141969153493,4.284864552777209,4.835419385529779,4.009587136400924,4.835419385529779,1
1424,10.7152075487402,41.234361010494574,0.0,0.0,0.3,0.0,0.3,9.333298246639593,9.118246746856393,9.548349746422792,9.118246746856393,9.548349746422792,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.385974218282348,1
1425,10.685424040668044,41.244904147100534,0.6,0.3,0.8999999999999999,0.3,0.8999999999999999,9.118246746856393,8.903195247073192,9.333298246639593,8.903195247073192,9.333298246639593,5.936529051034918,5.661251634658633,6.211806467411202,5.661251634658633,6.211806467411202,1
1426,10.686565763395308,41.2456711210159,1.5,0.0,2.4,0.0,3.0,8.258040747723594,7.397834748590797,9.333298246639593,6.107525749891599,9.548349746422792,4.284864552777209,4.009587136400924,4.560141969153493,3.1837548872720687,4.835419385529779,1
1438,10.643428988579819,41.23387844111996,0.0,0.0,0.3,0.0,1.7999999999999998,10.193504245772392,9.978452745989191,10.193504245772392,8.473092247506795,10.193504245772392,6.211806467411202,5.936529051034918,6.487083883787488,5.110696801906063,6.487083883787488,1
1439,10.648006027011283,41.24283279530092,0.0,0.0,0.3,0.0,0.6,9.118246746856393,8.903195247073192,9.548349746422792,8.903195247073192,9.548349746422792,4.835419385529779,4.560141969153493,5.385974218282348,4.560141969153493,5.385974218282348,1
1444,10.589839833603211,41.23879716425981,1.7999999999999998,0.0,2.4,0.0,2.6999999999999997,8.688143747289995,8.258040747723594,10.193504245772392,8.258040747723594,10.193504245772392,4.560141969153493,4.284864552777209,5.110696801906063,4.284864552777209,5.385974218282348,1
1448,11.337287884104521,42.00806087974069,1.7999999999999998,1.2,2.1,1.2,2.4,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.3579226381432137,3.4590323036483537,0
1449,11.331986165839643,42.005587181345014,1.2,0.0,3.0,0.0,3.0,8.258040747723594,7.182783248807597,9.333298246639593,6.107525749891599,9.548349746422792,2.9084774708957837,2.3579226381432137,3.7343097200246387,2.0826452217669287,4.009587136400924,0
1450,11.320753520304637,42.011686027203,0.3,0.0,1.5,0.0,2.6999999999999997,8.473092247506795,7.827937748157196,8.903195247073192,6.752680249241198,9.118246746856393,2.6332000545194987,2.3579226381432137,3.1837548872720687,1.8073678053906437,3.7343097200246387,0
1451,11.312765302031915,42.0118361146795,1.7999999999999998,1.2,2.1,0.8999999999999999,2.6999999999999997,8.042989247940394,7.827937748157196,8.258040747723594,7.397834748590797,8.473092247506795,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
1452,11.316770978704087,42.022151219182035,1.7999999999999998,0.0,2.6999999999999997,0.0,3.0,7.6128862483739965,7.397834748590797,9.333298246639593,7.182783248807597,9.548349746422792,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1453,11.307322042784694,42.0232823047528,0.3,0.0,1.2,0.0,1.5,8.258040747723594,7.827937748157196,8.688143747289995,7.397834748590797,8.688143747289995,2.9084774708957837,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
1455,11.327195988964473,42.03090727986749,0.0,0.0,1.7999999999999998,0.0,2.1,9.333298246639593,8.042989247940394,9.548349746422792,7.397834748590797,9.76340124620599,3.7343097200246387,3.4590323036483537,4.009587136400924,2.9084774708957837,4.284864552777209,0
1477,11.27632505448539,42.01022217167431,0.6,0.0,1.5,0.0,2.4,8.688143747289995,8.042989247940394,9.118246746856393,7.827937748157196,9.548349746422792,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1478,11.270486694096885,42.02288890663263,0.3,0.0,0.6,0.0,0.6,7.182783248807597,6.967731749024398,7.397834748590797,6.752680249241198,7.397834748590797,2.0826452217669287,1.532090389014359,2.3579226381432137,1.532090389014359,2.9084774708957837,0
1480,11.304516315753519,42.04577804955693,0.6,0.0,1.5,0.0,2.4,8.903195247073192,8.258040747723594,9.978452745989191,7.827937748157196,10.193504245772392,2.6332000545194987,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1481,11.294735954818746,42.04660150706304,3.0,0.0,3.0,0.0,3.0,6.5376287494579985,6.107525749891599,9.978452745989191,6.107525749891599,10.193504245772392,3.1837548872720687,2.0826452217669287,4.009587136400924,1.8073678053906437,4.284864552777209,0
1482,11.29284181443109,42.04105038954004,1.2,0.8999999999999999,1.5,0.6,1.7999999999999998,7.182783248807597,6.752680249241198,7.397834748590797,6.5376287494579985,7.6128862483739965,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.0826452217669287,3.7343097200246387,0
1484,11.27078268807176,42.05033476387836,0.6,0.0,3.0,0.0,3.0,9.76340124620599,8.042989247940394,10.193504245772392,7.397834748590797,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,1.532090389014359,4.284864552777209,1
1487,11.269791430195,42.01767994371128,3.0,0.8999999999999999,3.0,0.0,3.0,8.473092247506795,7.827937748157196,10.193504245772392,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.532090389014359,4.009587136400924,0
1494,11.245537958593413,42.015009222571365,0.8999999999999999,0.6,1.2,0.6,2.4,10.193504245772392,9.978452745989191,10.193504245772392,7.6128862483739965,10.193504245772392,3.7343097200246387,3.4590323036483537,4.009587136400924,2.0826452217669287,4.009587136400924,0
1511,11.340158558845099,41.96535156595182,1.5,0.3,2.1,0.0,2.4,7.6128862483739965,7.182783248807597,8.258040747723594,6.967731749024398,8.473092247506795,3.1837548872720687,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.4590323036483537,0
1512,11.336899114909992,41.96600610117214,1.2,0.3,1.7999999999999998,0.0,2.6999999999999997,8.258040747723594,8.042989247940394,8.688143747289995,7.397834748590797,9.118246746856393,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1513,11.326744011020883,41.97169876889155,0.0,0.0,0.3,0.0,0.6,8.042989247940394,7.827937748157196,8.258040747723594,7.6128862483739965,8.473092247506795,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
1515,11.29950726486072,41.972476650557454,0.3,0.0,1.5,0.0,2.4,8.688143747289995,8.042989247940394,9.118246746856393,7.6128862483739965,9.333298246639593,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.4590323036483537,0
1516,11.333453162166434,41.97641014935219,0.0,0.0,1.2,0.0,2.6999999999999997,8.903195247073192,8.258040747723594,9.333298246639593,7.182783248807597,9.548349746422792,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1517,11.334705360898305,41.98025627748758,0.6,0.0,1.5,0.0,2.4,8.688143747289995,8.042989247940394,9.333298246639593,7.827937748157196,9.978452745989191,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,4.009587136400924,0
1519,11.333924903785235,41.9852860739954,1.5,0.0,1.7999999999999998,0.0,3.0,8.042989247940394,7.6128862483739965,9.333298246639593,6.967731749024398,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1521,11.311892183227885,41.98564026634455,0.0,0.0,2.1,0.0,2.4,9.333298246639593,7.827937748157196,9.548349746422792,7.397834748590797,9.978452745989191,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
1522,11.331791726749072,41.99545295766504,2.4,0.3,3.0,0.0,3.0,8.258040747723594,7.6128862483739965,9.978452745989191,7.6128862483739965,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,2.0826452217669287,4.284864552777209,0
1523,11.32416852044807,41.993065111488555,0.6,0.0,3.0,0.0,3.0,8.042989247940394,6.107525749891599,8.473092247506795,6.107525749891599,10.193504245772392,2.3579226381432137,1.8073678053906437,3.4590323036483537,1.532090389014359,3.7343097200246387,1
1524,11.306034617397897,42.00044401614053,0.8999999999999999,0.6,1.2,0.3,1.5,7.827937748157196,7.6128862483739965,8.042989247940394,7.397834748590797,8.258040747723594,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1528,11.316372570622615,41.97625727423538,1.7999999999999998,0.0,2.4,0.0,3.0,7.397834748590797,6.107525749891599,9.333298246639593,6.107525749891599,9.978452745989191,2.9084774708957837,2.0826452217669287,3.4590323036483537,1.532090389014359,3.7343097200246387,0
1532,11.305105240837374,41.971065221055866,0.0,0.0,1.5,0.0,3.0,9.333298246639593,8.042989247940394,9.76340124620599,6.107525749891599,10.193504245772392,2.9084774708957837,2.0826452217669287,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1536,11.34376686389361,41.98366905009383,1.5,0.0,2.4,0.0,3.0,8.258040747723594,7.827937748157196,9.978452745989191,6.967731749024398,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1546,11.29292911906375,41.970826019368964,0.0,0.0,0.3,0.0,0.6,8.688143747289995,8.473092247506795,8.903195247073192,8.258040747723594,8.903195247073192,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.4590323036483537,0
1547,11.28778532986203,41.97400031488304,0.8999999999999999,0.3,2.1,0.0,2.6999999999999997,8.688143747289995,8.042989247940394,9.333298246639593,7.827937748157196,10.193504245772392,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1548,11.269547688078,41.973565698619986,2.4,0.0,3.0,0.0,3.0,8.042989247940394,7.397834748590797,9.978452745989191,7.182783248807597,10.193504245772392,3.7343097200246387,3.1837548872720687,4.284864552777209,2.9084774708957837,4.560141969153493,0
1550,11.27411222931632,41.984497257395276,0.0,0.0,0.3,0.0,0.3,7.397834748590797,7.182783248807597,7.6128862483739965,7.182783248807597,7.6128862483739965,2.6332000545194987,2.3579226381432137,2.9084774708957837,2.3579226381432137,2.9084774708957837,1
1551,11.260232856518629,41.99275367359117,0.0,0.0,0.8999999999999999,0.0,2.4,9.548349746422792,8.688143747289995,9.978452745989191,7.827937748157196,9.978452745989191,4.009587136400924,3.4590323036483537,4.560141969153493,3.4590323036483537,4.560141969153493,0
1552,11.28739363022113,41.994442230625936,2.1,1.2,2.6999999999999997,0.0,3.0,7.182783248807597,6.5376287494579985,7.827937748157196,6.107525749891599,8.258040747723594,3.1837548872720687,2.9084774708957837,3.7343097200246387,1.8073678053906437,3.7343097200246387,0
1553,11.29365251824294,42.003333449927275,0.6,0.3,0.8999999999999999,0.0,0.8999999999999999,6.752680249241198,6.5376287494579985,6.967731749024398,6.5376287494579985,7.182783248807597,2.9084774708957837,2.6332000545194987,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1554,11.28218092434331,42.004328087339914,0.0,0.0,0.6,0.0,1.5,8.473092247506795,8.042989247940394,8.688143747289995,7.182783248807597,8.903195247073192,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.7343097200246387,0
1555,11.267083563013871,42.00756826610802,0.8999999999999999,0.6,1.7999999999999998,0.6,1.7999999999999998,8.042989247940394,7.397834748590797,8.258040747723594,7.182783248807597,8.258040747723594,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.009587136400924,0
1557,11.218939421236849,41.98936922825554,2.6999999999999997,0.0,3.0,0.0,3.0,7.827937748157196,7.397834748590797,9.978452745989191,7.397834748590797,10.193504245772392,3.1837548872720687,2.3579226381432137,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1562,11.333730920775055,41.932257795336604,0.0,0.0,0.3,0.0,0.3,8.903195247073192,8.688143747289995,9.118246746856393,8.688143747289995,9.118246746856393,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.6332000545194987,3.1837548872720687,0
1564,11.310133069779594,41.93314054925059,0.0,0.0,1.5,0.0,3.0,8.688143747289995,8.042989247940394,9.118246746856393,6.5376287494579985,9.333298246639593,2.6332000545194987,2.3579226381432137,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
1565,11.310167959684618,41.93512849117659,0.3,0.0,2.6999999999999997,0.0,3.0,8.258040747723594,6.752680249241198,8.688143747289995,6.107525749891599,9.118246746856393,2.3579226381432137,1.8073678053906437,3.1837548872720687,1.532090389014359,3.4590323036483537,0
1567,11.321656733015322,41.94777483192458,0.0,0.0,1.2,0.0,2.1,8.473092247506795,7.827937748157196,8.688143747289995,7.397834748590797,8.903195247073192,2.3579226381432137,2.0826452217669287,2.9084774708957837,1.532090389014359,3.1837548872720687,0
1570,11.315452309437019,41.941527854736854,1.2,0.6,1.7999999999999998,0.0,2.1,8.258040747723594,7.827937748157196,8.903195247073192,7.6128862483739965,9.76340124620599,3.1837548872720687,2.6332000545194987,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1572,11.291631988844282,41.9465736723321,3.0,2.4,3.0,1.2,3.0,6.322577249674799,6.107525749891599,6.752680249241198,6.107525749891599,8.042989247940394,3.4590323036483537,2.3579226381432137,3.7343097200246387,2.0826452217669287,4.284864552777209,0
1573,11.330632460406811,41.953524089253406,1.2,0.0,2.1,0.0,3.0,8.258040747723594,7.827937748157196,9.548349746422792,6.5376287494579985,9.978452745989191,3.1837548872720687,2.6332000545194987,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1574,11.337089782136117,41.9512016632435,0.0,0.0,0.8999999999999999,0.0,1.5,8.473092247506795,8.042989247940394,8.903195247073192,7.827937748157196,8.903195247073192,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
1575,11.336283243837885,41.948924196262034,0.6,0.0,0.8999999999999999,0.0,1.5,8.903195247073192,8.688143747289995,9.76340124620599,8.473092247506795,9.978452745989191,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.009587136400924,0
1576,11.308040195236726,41.95639531160113,0.0,0.0,1.2,0.0,3.0,9.978452745989191,8.688143747289995,10.193504245772392,7.397834748590797,10.193504245772392,3.7343097200246387,3.1837548872720687,4.009587136400924,2.6332000545194987,4.284864552777209,0
1577,11.312826228577066,41.95558487466797,0.8999999999999999,0.0,1.5,0.0,1.7999999999999998,8.688143747289995,8.258040747723594,9.118246746856393,8.042989247940394,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
1578,11.313429006034571,41.95565060735237,1.2,0.0,2.1,0.0,3.0,8.688143747289995,7.827937748157196,9.978452745989191,6.5376287494579985,10.193504245772392,3.1837548872720687,2.3579226381432137,3.7343097200246387,1.532090389014359,4.009587136400924,0
1579,11.298694026927409,41.95709816706362,0.0,0.0,0.6,0.0,0.8999999999999999,8.688143747289995,8.258040747723594,8.903195247073192,8.042989247940394,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1580,11.292397354825745,41.95846871468056,2.1,1.5,2.6999999999999997,0.8999999999999999,3.0,7.827937748157196,7.397834748590797,8.258040747723594,7.182783248807597,8.473092247506795,3.7343097200246387,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
1581,11.294860123824787,41.95293009021324,1.5,1.2,2.4,0.0,2.6999999999999997,8.042989247940394,7.6128862483739965,8.258040747723594,7.397834748590797,9.118246746856393,3.4590323036483537,3.1837548872720687,4.009587136400924,2.6332000545194987,4.009587136400924,0
1583,11.33546456967971,41.96125747545363,0.0,0.0,1.2,0.0,1.7999999999999998,8.903195247073192,8.042989247940394,9.118246746856393,7.827937748157196,9.118246746856393,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1585,11.309925539852152,41.96133748903301,1.7999999999999998,1.5,2.1,0.0,2.1,8.042989247940394,7.827937748157196,8.258040747723594,7.827937748157196,9.76340124620599,5.110696801906063,4.835419385529779,5.385974218282348,4.835419385529779,5.661251634658633,1
1586,11.32154537250119,41.961614564876875,0.3,0.0,0.8999999999999999,0.0,1.2,8.473092247506795,8.258040747723594,8.903195247073192,8.042989247940394,8.903195247073192,3.4590323036483537,3.1837548872720687,4.009587136400924,3.1837548872720687,4.009587136400924,0
1588,11.316838607209457,41.96197585349271,0.0,0.0,0.3,0.0,0.6,6.107525749891599,6.107525749891599,7.397834748590797,6.107525749891599,7.6128862483739965,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,2.6332000545194987,0
1594,11.27390479204385,41.936614811367996,1.5,1.2,2.1,0.0,2.4,8.042989247940394,7.6128862483739965,8.258040747723594,7.6128862483739965,9.76340124620599,2.9084774708957837,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.4590323036483537,0
1595,11.269007538375131,41.940579362954296,1.2,0.3,1.7999999999999998,0.0,2.4,8.042989247940394,7.827937748157196,8.473092247506795,6.5376287494579985,8.473092247506795,3.7343097200246387,3.1837548872720687,4.009587136400924,1.8073678053906437,4.284864552777209,0
1596,11.25756760157338,41.94193778537697,0.3,0.0,0.8999999999999999,0.0,2.4,8.258040747723594,7.827937748157196,8.688143747289995,7.182783248807597,8.903195247073192,2.9084774708957837,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.7343097200246387,0
1598,11.28431928075679,41.95206585643167,1.7999999999999998,0.8999999999999999,2.4,0.0,3.0,8.042989247940394,7.6128862483739965,8.473092247506795,6.967731749024398,9.76340124620599,3.1837548872720687,2.9084774708957837,3.7343097200246387,2.3579226381432137,4.009587136400924,0
1600,11.271593408511164,41.965162132046586,0.0,0.0,0.3,0.0,0.3,6.967731749024398,6.5376287494579985,7.182783248807597,6.322577249674799,7.182783248807597,2.0826452217669287,1.532090389014359,2.3579226381432137,1.532090389014359,2.6332000545194987,0
1604,11.250216740936487,41.97274185157118,0.6,0.0,1.5,0.0,2.6999999999999997,8.473092247506795,8.042989247940394,9.118246746856393,6.967731749024398,9.333298246639593,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1608,11.273129126187138,41.94102625268581,1.2,0.0,1.7999999999999998,0.0,3.0,8.688143747289995,8.042989247940394,9.978452745989191,6.5376287494579985,10.193504245772392,3.1837548872720687,2.6332000545194987,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1614,11.219778301322245,41.94648328339915,0.3,0.0,1.5,0.0,2.1,8.258040747723594,7.397834748590797,8.688143747289995,6.107525749891599,8.903195247073192,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.8073678053906437,3.4590323036483537,0
1616,11.236961195646833,41.95263877480604,0.0,0.0,1.5,0.0,3.0,9.118246746856393,8.042989247940394,9.548349746422792,6.967731749024398,9.76340124620599,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1618,11.234451913431018,41.96541723245499,0.8999999999999999,0.0,1.2,0.0,2.4,8.258040747723594,8.042989247940394,8.688143747289995,6.967731749024398,9.118246746856393,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.0826452217669287,3.7343097200246387,0
1625,11.695237701779442,42.3038552454768,2.4,1.7999999999999998,2.6999999999999997,0.0,3.0,6.967731749024398,6.107525749891599,7.827937748157196,6.107525749891599,10.193504245772392,2.6332000545194987,2.0826452217669287,2.9084774708957837,1.532090389014359,2.9084774708957837,0
1626,11.71450201137662,42.312805604714804,0.3,0.0,0.8999999999999999,0.0,0.8999999999999999,8.258040747723594,7.827937748157196,8.473092247506795,7.827937748157196,8.688143747289995,2.3579226381432137,1.8073678053906437,2.9084774708957837,1.532090389014359,3.1837548872720687,0
1627,11.688418356484867,42.31257534432921,1.5,0.0,1.7999999999999998,0.0,2.1,8.473092247506795,8.042989247940394,9.76340124620599,8.042989247940394,9.978452745989191,4.009587136400924,3.4590323036483537,4.284864552777209,3.4590323036483537,4.560141969153493,0
1628,11.726161285956051,42.32788895572314,0.3,0.0,0.6,0.0,0.6,9.548349746422792,9.333298246639593,9.76340124620599,9.333298246639593,9.76340124620599,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.9084774708957837,3.4590323036483537,0
1637,11.66784517718541,42.30611689381069,0.0,0.0,2.6999999999999997,0.0,3.0,8.688143747289995,6.107525749891599,9.548349746422792,6.107525749891599,10.193504245772392,2.0826452217669287,1.532090389014359,2.9084774708957837,1.532090389014359,3.7343097200246387,0
1638,11.653258398190415,42.31065469498013,0.8999999999999999,0.0,1.7999999999999998,0.0,2.4,7.6128862483739965,6.107525749891599,8.903195247073192,6.107525749891599,9.118246746856393,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,3.7343097200246387,0
1639,11.649047564415795,42.32661868136657,0.8999999999999999,0.0,1.5,0.0,1.7999999999999998,8.258040747723594,8.042989247940394,9.333298246639593,7.827937748157196,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,4.009587136400924,0
1640,11.636976560028659,42.325090208320134,0.3,0.0,0.8999999999999999,0.0,0.8999999999999999,8.258040747723594,7.827937748157196,8.473092247506795,7.827937748157196,8.473092247506795,3.4590323036483537,3.1837548872720687,3.7343097200246387,2.9084774708957837,4.009587136400924,0
1641,11.646825284094767,42.339873651849565,1.2,0.0,3.0,0.0,3.0,8.903195247073192,6.107525749891599,10.193504245772392,6.107525749891599,10.193504245772392,2.6332000545194987,2.0826452217669287,3.4590323036483537,1.532090389014359,3.4590323036483537,0
1648,11.668119892549619,42.31473251677867,0.8999999999999999,0.3,1.2,0.0,1.5,8.688143747289995,8.473092247506795,9.118246746856393,8.258040747723594,9.118246746856393,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
1650,11.660934905408588,42.324668342722525,0.0,0.0,0.6,0.0,1.5,8.042989247940394,7.182783248807597,8.258040747723594,6.107525749891599,8.473092247506795,2.0826452217669287,1.532090389014359,2.6332000545194987,1.532090389014359,2.9084774708957837,0
1659,11.630039494878861,42.32053640290872,0.3,0.0,0.6,0.0,0.8999999999999999,9.118246746856393,8.903195247073192,9.548349746422792,8.688143747289995,9.76340124620599,4.009587136400924,3.4590323036483537,4.284864552777209,3.4590323036483537,4.284864552777209,0
1660,11.631101039211478,42.31690434610093,0.0,0.0,0.6,0.0,3.0,8.903195247073192,8.473092247506795,9.118246746856393,6.752680249241198,9.548349746422792,2.3579226381432137,2.0826452217669287,2.6332000545194987,1.532090389014359,3.4590323036483537,0
1661,11.618846356236507,42.32276857797858,0.6,0.0,1.5,0.0,2.4,8.688143747289995,8.042989247940394,9.333298246639593,7.182783248807597,9.548349746422792,3.4590323036483537,2.9084774708957837,3.7343097200246387,2.6332000545194987,3.7343097200246387,0
1662,11.588677801518353,42.324194172256156,0.0,0.0,0.6,0.0,1.5,6.107525749891599,6.107525749891599,8.042989247940394,6.107525749891599,8.473092247506795,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,2.9084774708957837,0
1663,11.622081743867625,42.334554929440976,0.0,0.0,2.4,0.0,2.6999999999999997,9.548349746422792,7.827937748157196,9.978452745989191,7.6128862483739965,10.193504245772392,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.3579226381432137,3.7343097200246387,0
1673,11.674854545269056,42.262725811128306,0.3,0.0,0.6,0.0,0.6,7.827937748157196,7.6128862483739965,8.258040747723594,7.6128862483739965,8.258040747723594,3.1837548872720687,2.9084774708957837,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1686,11.671592746355357,42.289543785253926,2.1,0.0,2.6999999999999997,0.0,2.6999999999999997,7.827937748157196,7.6128862483739965,9.548349746422792,7.6128862483739965,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1694,11.67634847563962,42.2831995489563,0.3,0.0,3.0,0.0,3.0,8.903195247073192,6.5376287494579985,9.978452745989191,6.107525749891599,10.193504245772392,2.3579226381432137,1.532090389014359,3.4590323036483537,1.532090389014359,3.7343097200246387,0
1698,11.653333538714792,42.29524012627672,0.0,0.0,2.1,0.0,2.6999999999999997,8.688143747289995,6.967731749024398,9.118246746856393,6.107525749891599,9.548349746422792,2.9084774708957837,2.6332000545194987,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1699,11.636405726006073,42.294105833206295,1.7999999999999998,0.8999999999999999,2.4,0.0,3.0,8.258040747723594,7.6128862483739965,8.688143747289995,6.967731749024398,10.193504245772392,3.4590323036483537,2.6332000545194987,3.7343097200246387,2.0826452217669287,4.009587136400924,0
1700,11.649078968410826,42.28823417511522,0.0,0.0,0.6,0.0,0.6,6.107525749891599,6.107525749891599,6.967731749024398,6.107525749891599,7.6128862483739965,1.8073678053906437,1.532090389014359,2.3579226381432137,1.532090389014359,2.3579226381432137,0
1703,11.614828980376164,42.275622626558004,1.7999999999999998,0.0,2.1,0.0,2.4,8.258040747723594,8.042989247940394,9.76340124620599,7.827937748157196,10.193504245772392,3.4590323036483537,3.1837548872720687,4.009587136400924,2.9084774708957837,4.284864552777209,0
1709,11.598548675330933,42.30590226819341,0.6,0.3,1.2,0.0,1.5,8.688143747289995,8.258040747723594,8.903195247073192,8.258040747723594,9.118246746856393,3.1837548872720687,2.6332000545194987,3.4590323036483537,2.6332000545194987,3.4590323036483537,0
1710,11.632828120626042,42.23789559499792,1.2,0.6,1.5,0.6,1.5,7.397834748590797,7.182783248807597,7.827937748157196,6.107525749891599,8.042989247940394,2.6332000545194987,2.3579226381432137,3.1837548872720687,2.0826452217669287,3.1837548872720687,0
1712,11.649917005926486,42.24620435568116,1.5,0.8999999999999999,3.0,0.0,3.0,8.258040747723594,6.752680249241198,8.903195247073192,6.5376287494579985,9.76340124620599,3.4590323036483537,3.1837548872720687,4.009587136400924,1.8073678053906437,4.009587136400924,1
1713,11.66294557180936,42.236646134165355,0.0,0.0,0.3,0.0,0.3,8.473092247506795,8.258040747723594,8.688143747289995,8.258040747723594,8.688143747289995,2.6332000545194987,2.3579226381432137,2.9084774708957837,2.3579226381432137,3.1837548872720687,0
1715,11.645194366145885,42.260118311060396,1.5,0.3,2.4,0.0,2.6999999999999997,7.6128862483739965,7.397834748590797,8.042989247940394,7.397834748590797,8.258040747723594,3.1837548872720687,2.3579226381432137,3.7343097200246387,1.8073678053906437,4.009587136400924,0
1716,11.650018146172302,42.260890393415195,0.8999999999999999,0.0,2.1,0.0,2.6999999999999997,7.6128862483739965,6.752680249241198,8.473092247506795,6.107525749891599,8.473092247506795,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.8073678053906437,3.7343097200246387,0
1717,11.622757999115665,42.261341462084346,1.2,0.8999999999999999,1.5,0.0,1.7999999999999998,7.827937748157196,7.397834748590797,8.042989247940394,7.182783248807597,8.473092247506795,2.9084774708957837,2.6332000545194987,3.1837548872720687,2.0826452217669287,3.1837548872720687,0
1720,11.614905693709726,42.25016997476807,0.8999999999999999,0.3,1.5,0.0,2.4,9.978452745989191,9.333298246639593,10.193504245772392,8.473092247506795,10.193504245772392,3.4590323036483537,2.9084774708957837,4.009587136400924,2.0826452217669287,4.009587136400924,0
1721,11.583648028861889,42.254917165832744,0.3,0.0,1.7999999999999998,0.0,2.1,8.258040747723594,7.397834748590797,8.688143747289995,6.967731749024398,8.688143747289995,2.9084774708957837,2.6332000545194987,3.7343097200246387,2.3579226381432137,3.7343097200246387,0
1723,11.59750770892587,42.261621996943425,0.6,0.3,1.2,0.3,1.2,8.042989247940394,7.827937748157196,8.473092247506795,7.827937748157196,8.473092247506795,3.4590323036483537,3.1837548872720687,3.7343097200246387,3.1837548872720687,3.7343097200246387,0
1724,11.583460790909747,42.265863034991035,2.4,0.0,3.0,0.0,3.0,7.397834748590797,6.5376287494579985,9.548349746422792,6.107525749891599,10.193504245772392,2.9084774708957837,2.3579226381432137,3.4590323036483537,1.532090389014359,3.7343097200246387,0
1725,11.588496336111191,42.25819579824053,1.2,0.3,2.1,0.0,2.4,7.6128862483739965,6.752680249241198,8.258040747723594,6.107525749891599,8.473092247506795,2.6332000545194987,2.0826452217669287,3.1837548872720687,1.532090389014359,3.1837548872720687,0
1726,11.605278264480113,42.26593711434326,1.7999999999999998,0.8999999999999999,2.1,0.0,3.0,8.903195247073192,8.688143747289995,9.333298246639593,7.182783248807597,10.193504245772392,4.009587136400924,3.4590323036483537,4.284864552777209,3.1837548872720687,4.560141969153493,1
1728,11.587193081241322,42.2582808116254,0.0,0.0,1.5,0.0,2.4,8.042989247940394,6.107525749891599,8.258040747723594,6.107525749891599,8.688143747289995,2.0826452217669287,1.532090389014359,2.9084774708957837,1.532090389014359,3.1837548872720687,0

